A robust framework for frictional fault contact in geological formations using a stabilized augmented Lagrangian approach

Numerical simulations are essential for evaluating the performance and safety of geological engineered systems such as geologic carbon storage sites, enhanced geothermal fields, and oil and gas reservoirs. A key challenge lies in accurately modeling the frictional contact behavior along fault surfaces. This problem involves inequality constraints that arise from the physics of frictional slip, requiring specialized numerical methods to handle the resulting highly nonlinear and path-dependent behavior. In this work, we address this challenge using an augmented Lagrangian method implemented via the Uzawa algorithm. The formulation employs mixed finite element spaces, combining low-order piecewise linear displacements within the 3D domain cells with piecewise constant tractions defined on the fault surfaces. Furthermore, to ensure stability and satisfy the inf-sup condition, the discrete displacement space is enriched with face bubble functions on both sides of the contact interfaces. This approach offers several advantages over other stabilization techniques that rely on additional terms, as it does not require extra parameters for implementation, and it integrates naturally in the Uzawa framework.

==> 20comp_xsiSlipAnalyticalSolution.txt <==
xsi slip
0.0 0.0
0.002002002002002002 0.00036124416917549744
0.004004004004004004 0.0005106203891264065
0.006006006006006006 0.0006250659933838248
0.008008008008008008 0.0007214016167456384
0.01001001001001001 0.0008061461228998946
0.012012012012012012 0.000882644510862014
0.014014014014014014 0.0009528848702273365
0.016016016016016016 0.0010181631998488698
0.018018018018018018 0.0010793801505539276
0.02002002002002002 0.0011371918042081322
0.022022022022022022 0.001192093692614586
0.024024024024024024 0.0012444709826467712
0.026026026026026026 0.0012946301261723976
0.028028028028028028 0.001342819713439412
0.03003003003003003 0.0013892447172024261
0.03203203203203203 0.0014340765209755015
0.03403403403403403 0.001477460163258744
0.036036036036036036 0.0015195196880214846
0.03803803803803804 0.0015603621736053055
0.04004004004004004 0.0016000808184640667
0.04204204204204204 0.0016387573403893571
0.044044044044044044 0.001676463867194392
0.04604604604604605 0.0017132644447375158
0.04804804804804805 0.001749216252914467
0.050050050050050046 0.0017843705959198917
0.05205205205205205 0.0018187737159888525
0.05405405405405406 0.0018524674676294
0.056056056056056056 0.001885489880520092
0.058058058058058054 0.0019178756327580444
0.06006006006006006 0.0019496564513204536
0.062062062062062065 0.0019808614529766766
0.06406406406406406 0.002011517436133049
0.06606606606606606 0.002041649131979018
0.06806806806806806 0.002071279421666496
0.07007007007007007 0.002100429524976382
0.07207207207207207 0.0021291191649203036
0.07407407407407407 0.0021573667119278417
0.07607607607607608 0.002185189310632555
0.07807807807807808 0.0022126029917579446
0.08008008008008008 0.0022396227711904146
0.08208208208208208 0.0022662627379891496
0.08408408408408408 0.0022925361328071823
0.08608608608608609 0.0023184554179711886
0.08808808808808809 0.0023440323402799715
0.09009009009009009 0.0023692779874260952
0.0920920920920921 0.0023942028388151044
0.0940940940940941 0.0024188168114480596
0.0960960960960961 0.002443129301441539
0.0980980980980981 0.0024671492216819155
0.10010010010010009 0.00249088503604525
0.1021021021021021 0.0025143447905582915
0.1041041041041041 0.0025375361418285432
0.1061061061061061 0.0025604663830305547
0.10810810810810811 0.0025831424677005424
0.11011011011011011 0.0026055710315613214
0.11211211211211211 0.002627758412573352
0.11411411411411411 0.0026497106693851515
0.11611611611611611 0.0026714335983366697
0.11811811811811812 0.002692932749152028
0.12012012012012012 0.0027142134394431833
0.12212212212212212 0.002735280768132863
0.12412412412412413 0.0027561396278936974
0.12612612612612611 0.002776794716690365
0.12812812812812813 0.002797250548502589
0.13013013013013014 0.0028175114632990497
0.13213213213213212 0.0028375816363252135
0.13413413413413414 0.0028574650867619704
0.13613613613613612 0.002877165685806455
0.13813813813813813 0.002896687164221511
0.14014014014014015 0.0029160331193959694
0.14214214214214213 0.0029352070219539426
0.14414414414414414 0.002954212221947887
0.14614614614614616 0.0029730519546670923
0.14814814814814814 0.0029917293460903793
0.15015015015015015 0.003010247418009342
0.15215215215215216 0.0030286090928461655
0.15415415415415415 0.0030468171981879763
0.15615615615615616 0.003064874471057925
0.15815815815815815 0.003082783561941408
0.16016016016016016 0.0031005470385844372
0.16216216216216217 0.003118167389579703
0.16416416416416416 0.0031356470277546984
0.16616616616616617 0.003152988293375105
0.16816816816816815 0.0031701934571756085
0.17017017017017017 0.0031872647232294056
0.17217217217217218 0.003204204231666766
0.17417417417417416 0.0032210140612522636
0.17617617617617617 0.0032376962318295703
0.1781781781781782 0.0032542527066420327
0.18018018018018017 0.0032706853945366856
0.18218218218218218 0.0032869961520587774
0.1841841841841842 0.003303186785443387
0.18618618618618618 0.0033192590525102784
0.1881881881881882 0.0033352146644676475
0.19019019019019018 0.003351055287630102
0.1921921921921922 0.0033667825450557818
0.1941941941941942 0.00338239801810726
0.1961961961961962 0.0033979032479404927
0.1981981981981982 0.003413299736925865
0.20020020020020018 0.003428588950005062
0.2022022022022022 0.003443772315987289
0.2042042042042042 0.0034588512287881223
0.2062062062062062 0.003473827048614071
0.2082082082082082 0.003488701103095734
0.21021021021021022 0.0035034746883722528
0.2122122122122122 0.0035181490701295913
0.21421421421421422 0.0035327254845950555
0.21621621621621623 0.0035472051394902482
0.2182182182182182 0.003561589214944601
0.22022022022022023 0.0035758788643714392
0.2222222222222222 0.003590075215308454
0.22422422422422422 0.0036041793702243407
0.22622622622622623 0.0036181924072932335
0.22822822822822822 0.003632115381138529
0.23023023023023023 0.0036459493235475415
0.23223223223223222 0.0036596952441583807
0.23423423423423423 0.003673354131120381
0.23623623623623624 0.0036869269517292936
0.23823823823823823 0.003700414653038435
0.24024024024024024 0.003713818162446873
0.24224224224224225 0.0037271383882657183
0.24424424424424424 0.003740376220263503
0.24624624624624625 0.0037535325301915803
0.24824824824824826 0.003766608172290439
0.2502502502502503 0.0037796039837777774
0.25225225225225223 0.0037925207853191215
0.25425425425425424 0.0038053593814817675
0.25625625625625625 0.0038181205611727393
0.25825825825825827 0.003830805098061472
0.2602602602602603 0.0038434137509878513
0.26226226226226224 0.0038559472643562237
0.26426426426426425 0.00386840636851598
0.26626626626626626 0.0038807917801292487
0.2682682682682683 0.0038931042025262433
0.2702702702702703 0.0039053443260487616
0.27227227227227224 0.0039175128283823165
0.27427427427427425 0.003929610374877358
0.27627627627627627 0.003941637618860027
0.2782782782782783 0.003953595201932831
0.2802802802802803 0.003965483754265686
0.2822822822822823 0.003977303894877642
0.28428428428428426 0.003989056231909704
0.2862862862862863 0.004000741362889061
0.2882882882882883 0.004012359874985071
0.2902902902902903 0.004023912345257287
0.2922922922922923 0.004035399340895867
0.29429429429429427 0.004046821419454606
0.2962962962962963 0.004058179129076906
0.2982982982982983 0.004069473008714911
0.3003003003003003 0.004080703588342089
0.3023023023023023 0.004091871389159466
0.30430430430430433 0.004102976923795774
0.3063063063063063 0.004114020696501713
0.3083083083083083 0.004125003203338546
0.3103103103103103 0.004135924932361212
0.3123123123123123 0.004146786363796177
0.31431431431431434 0.00415758797021419
0.3163163163163163 0.004168330216698118
0.3183183183183183 0.004179013561006044
0.3203203203203203 0.004189638453729779
0.32232232232232233 0.004200205338448956
0.32432432432432434 0.0042107146518808375
0.3263263263263263 0.0042211668240260064
0.3283283283283283 0.004231562278310064
0.3303303303303303 0.004241901431721454
0.33233233233233234 0.004252184694945574
0.33433433433433435 0.004262412472495271
0.3363363363363363 0.004272585162837847
0.3383383383383383 0.004282703158518693
0.34034034034034033 0.0042927668462816445
0.34234234234234234 0.004302776607186195
0.34434434434434436 0.004312732816721623
0.34634634634634637 0.00432263584491818
0.3483483483483483 0.004332486056455392
0.35035035035035034 0.004342283810767589
0.35235235235235235 0.0043520294621467335
0.35435435435435436 0.004361723359842654
0.3563563563563564 0.004371365848160731
0.35835835835835833 0.00438095726655715
0.36036036036036034 0.004390497949731762
0.36236236236236236 0.004399988227718651
0.36436436436436437 0.004409428425974464
0.3663663663663664 0.004418818865464566
0.3683683683683684 0.004428159862747107
0.37037037037037035 0.004437451730055033
0.37237237237237236 0.004446694775376126
0.3743743743743744 0.004455889302531119
0.3763763763763764 0.004465035611249948
0.3783783783783784 0.0044741339972461875
0.38038038038038036 0.004483184752289726
0.38238238238238237 0.004492188164277744
0.3843843843843844 0.004501144517304014
0.3863863863863864 0.00451005409172661
0.3883883883883884 0.004518917164234027
0.39039039039039036 0.00452773400790979
0.3923923923923924 0.00453650489229559
0.3943943943943944 0.004545230083452959
0.3963963963963964 0.004553909844023567
0.3983983983983984 0.004562544433288155
0.40040040040040037 0.004571134107224126
0.4024024024024024 0.004579679118561877
0.4044044044044044 0.004588179716839858
0.4064064064064064 0.00459663614845842
0.4084084084084084 0.004605048656732485
0.41041041041041043 0.004613417481943039
0.4124124124124124 0.004621742861387536
0.4144144144144144 0.004630025029429177
0.4164164164164164 0.004638264217545142
0.4184184184184184 0.004646460654373785
0.42042042042042044 0.004654614565760808
0.4224224224224224 0.004662726174804466
0.4244244244244244 0.004670795701899807
0.4264264264264264 0.004678823364781976
0.42842842842842843 0.004686809378568618
0.43043043043043044 0.004694753955801389
0.43243243243243246 0.004702657306486602
0.4344344344344344 0.004710519638135038
0.4364364364364364 0.004718341155800933
0.43843843843843844 0.0047261220621201624
0.44044044044044045 0.004733862557347645
0.44244244244244246 0.004741562839393993
0.4444444444444444 0.004749223103861418
0.44644644644644643 0.004756843544078903
0.44844844844844844 0.004764424351136683
0.45045045045045046 0.004771965713920026
0.45245245245245247 0.004779467819142349
0.4544544544544544 0.004786930851377676
0.45645645645645644 0.004794354993092446
0.45845845845845845 0.004801740424676718
0.46046046046046046 0.004809087324474741
0.4624624624624625 0.004816395868814949
0.46446446446446443 0.00482366623203936
0.46646646646646645 0.004830898586532415
0.46846846846846846 0.004838093102749261
0.47047047047047047 0.004845249949243494
0.4724724724724725 0.0048523692926943605
0.4744744744744745 0.004859451297933469
0.47647647647647645 0.004866496127970964
0.47847847847847846 0.004873503944021231
0.4804804804804805 0.00488047490552811
0.4824824824824825 0.004887409170189635
0.4844844844844845 0.004894306893982319
0.48648648648648646 0.004901168231184986
0.48848848848848847 0.004907993334402167
0.4904904904904905 0.004914782354587051
0.4924924924924925 0.004921535441064035
0.4944944944944945 0.004928252741550853
0.4964964964964965 0.004934934402180301
0.4984984984984985 0.004941580567521569
0.5005005005005005 0.004948191380601192
0.5025025025025025 0.0049547669829236255
0.5045045045045045 0.0049613075144914415
0.5065065065065065 0.004967813113825177
0.5085085085085085 0.004974283917982825
0.5105105105105106 0.004980720062578977
0.5125125125125125 0.004987121681803633
0.5145145145145145 0.004993488908440678
0.5165165165165165 0.004999821873886033
0.5185185185185185 0.005006120708165498
0.5205205205205206 0.00501238553995227
0.5225225225225225 0.005018616496584172
0.5245245245245245 0.005024813704080578
0.5265265265265265 0.005030977287159044
0.5285285285285285 0.005037107369251659
0.5305305305305306 0.005043204072521116
0.5325325325325325 0.005049267517876506
0.5345345345345345 0.005055297824988848
0.5365365365365365 0.005061295112306354
0.5385385385385385 0.005067259497069436
0.5405405405405406 0.0050731910953254675
0.5425425425425425 0.0050790900219432845
0.5445445445445445 0.005084956390627461
0.5465465465465466 0.005090790313932335
0.5485485485485485 0.005096591903275807
0.5505505505505506 0.00510236126895291
0.5525525525525525 0.005108098520149155
0.5545545545545546 0.0051138037649536595
0.5565565565565566 0.005119477110372061
0.5585585585585585 0.005125118662339216
0.5605605605605606 0.005130728525731698
0.5625625625625625 0.00513630680438009
0.5645645645645646 0.005141853601081081
0.5665665665665666 0.005147369017609359
0.5685685685685685 0.005152853154729329
0.5705705705705706 0.005158306112206629
0.5725725725725725 0.005163727988819467
0.5745745745745746 0.005169118882369781
0.5765765765765766 0.0051744788896942165
0.5785785785785785 0.005179808106674934
0.5805805805805806 0.005185106628250248
0.5825825825825826 0.0051903745484250885
0.5845845845845846 0.005195611960281313
0.5865865865865866 0.005200818955987847
0.5885885885885885 0.00520599562681067
0.5905905905905906 0.005211142063122644
0.5925925925925926 0.005216258354413193
0.5945945945945946 0.005221344589297831
0.5965965965965966 0.005226400855527545
0.5985985985985985 0.005231427239998026
0.6006006006006006 0.005236423828758773
0.6026026026026026 0.00524139070702204
0.6046046046046046 0.005246327959171665
0.6066066066066066 0.005251235668771747
0.6086086086086087 0.005256113918575204
0.6106106106106106 0.005260962790532197
0.6126126126126126 0.0052657823657984255
0.6146146146146146 0.0052705727247432995
0.6166166166166166 0.005275333946957989
0.6186186186186187 0.005280066111263353
0.6206206206206206 0.005284769295717747
0.6226226226226226 0.005289443577624722
0.6246246246246246 0.005294089033540593
0.6266266266266266 0.005298705739281918
0.6286286286286287 0.005303293769932843
0.6306306306306306 0.005307853199852354
0.6326326326326326 0.005312384102681416
0.6346346346346347 0.0053168865513500115
0.6366366366366366 0.005321360618084063
0.6386386386386387 0.005325806374412272
0.6406406406406406 0.005330223891172843
0.6426426426426426 0.005334613238520124
0.6446446446446447 0.005338974485931128
0.6466466466466466 0.005343307702211988
0.6486486486486487 0.005347612955504293
0.6506506506506506 0.005351890313291347
0.6526526526526526 0.0053561398424043375
0.6546546546546547 0.005360361609028403
0.6566566566566566 0.0053645556787086275
0.6586586586586587 0.005368722116355939
0.6606606606606606 0.005372860986252931
0.6626626626626626 0.0053769723520595905
0.6646646646646647 0.005381056276818954
0.6666666666666666 0.005385112822962682
0.6686686686686687 0.00538914205231654
0.6706706706706707 0.0053931440261058275
0.6726726726726726 0.005397118804960701
0.6746746746746747 0.00540106644892144
0.6766766766766766 0.005404987017443641
0.6786786786786787 0.005408880569403318
0.6806806806806807 0.005412747163101951
0.6826826826826827 0.005416586856271454
0.6846846846846847 0.005420399706079076
0.6866866866866866 0.00542418576913223
0.6886886886886887 0.005427945101483256
0.6906906906906907 0.005431677758634116
0.6926926926926927 0.005435383795541031
0.6946946946946947 0.005439063266619032
0.6966966966966966 0.005442716225746476
0.6986986986986987 0.005446342726269479
0.7007007007007007 0.005449942821006286
0.7027027027027027 0.005453516562251594
0.7047047047047047 0.005457064001780806
0.7067067067067067 0.005460585190854222
0.7087087087087087 0.005464080180221182
0.7107107107107107 0.005467549020124141
0.7127127127127127 0.005470991760302693
0.7147147147147147 0.00547440844999754
0.7167167167167167 0.005477799137954402
0.7187187187187187 0.005481163872427872
0.7207207207207207 0.005484502701185225
0.7227227227227228 0.005487815671510164
0.7247247247247247 0.005491102830206522
0.7267267267267267 0.005494364223601909
0.7287287287287287 0.005497599897551308
0.7307307307307307 0.005500809897440621
0.7327327327327328 0.005503994268190169
0.7347347347347347 0.005507153054258142
0.7367367367367368 0.005510286299643997
0.7387387387387387 0.005513394047891814
0.7407407407407407 0.005516476342093605
0.7427427427427428 0.0055195332248925725
0.7447447447447447 0.005522564738486328
0.7467467467467468 0.005525570924630064
0.7487487487487487 0.005528551824639677
0.7507507507507507 0.00553150747939486
0.7527527527527528 0.005534437929342135
0.7547547547547547 0.0055373432144978545
0.7567567567567568 0.005540223374451162
0.7587587587587588 0.005543078448366901
0.7607607607607607 0.005545908474988494
0.7627627627627628 0.005548713492640776
0.7647647647647647 0.005551493539232788
0.7667667667667668 0.005554248652260537
0.7687687687687688 0.005556978868809705
0.7707707707707707 0.005559684225558336
0.7727727727727728 0.005562364758779473
0.7747747747747747 0.0055650205043437555
0.7767767767767768 0.005567651497722002
0.7787787787787788 0.005570257773987723
0.7807807807807807 0.00557283936781963
0.7827827827827828 0.005575396313504084
0.7847847847847848 0.005577928644937524
0.7867867867867868 0.005580436395628857
0.7887887887887888 0.005582919598701815
0.7907907907907907 0.005585378286897269
0.7927927927927928 0.0055878124925755265
0.7947947947947948 0.00559022224771858
0.7967967967967968 0.005592607583932331
0.7987987987987988 0.005594968532448782
0.8008008008008007 0.005597305124128194
0.8028028028028028 0.005599617389461212
0.8048048048048048 0.005601905358570963
0.8068068068068068 0.005604169061215118
0.8088088088088088 0.00560640852678793
0.8108108108108109 0.005608623784322237
0.8128128128128128 0.005610814862491434
0.8148148148148148 0.005612981789611423
0.8168168168168168 0.005615124593642526
0.8188188188188188 0.005617243302191371
0.8208208208208209 0.005619337942512757
0.8228228228228228 0.005621408541511479
0.8248248248248248 0.005623455125744129
0.8268268268268268 0.005625477721420876
0.8288288288288288 0.0056274763544072156
0.8308308308308309 0.005629451050225682
0.8328328328328328 0.005631401834057551
0.8348348348348348 0.005633328730744502
0.8368368368368369 0.005635231764790263
0.8388388388388388 0.005637110960362224
0.8408408408408409 0.005638966341293025
0.8428428428428428 0.005640797931082124
0.8448448448448448 0.005642605752897335
0.8468468468468469 0.005644389829576341
0.8488488488488488 0.005646150183628185
0.8508508508508509 0.00564788683723473
0.8528528528528528 0.005649599812252109
0.8548548548548548 0.005651289130212134
0.8568568568568569 0.005652954812323691
0.8588588588588588 0.0056545968794741094
0.8608608608608609 0.005656215352230509
0.8628628628628628 0.0056578102508411205
0.8648648648648649 0.005659381595236588
0.8668668668668669 0.005660929405031245
0.8688688688688688 0.005662453699524366
0.8708708708708709 0.005663954497701403
0.8728728728728729 0.005665431818235194
0.8748748748748749 0.005666885679487149
0.8768768768768769 0.005668316099508417
0.8788788788788788 0.005669723096041032
0.8808808808808809 0.005671106686519034
0.8828828828828829 0.005672466888069573
0.8848848848848849 0.005673803717513984
0.8868868868868869 0.005675117191368853
0.8888888888888888 0.005676407325847055
0.8908908908908909 0.005677674136858765
0.8928928928928929 0.005678917640012465
0.8948948948948949 0.005680137850615913
0.8968968968968969 0.0056813347836771055
0.8988988988988988 0.005682508453905212
0.9009009009009009 0.005683658875711494
0.9029029029029029 0.005684786063210196
0.9049049049049049 0.00568589003021943
0.9069069069069069 0.005686970790262031
0.9089089089089089 0.005688028356566394
0.9109109109109109 0.005689062742067294
0.9129129129129129 0.005690073959406687
0.914914914914915 0.005691062020934489
0.9169169169169169 0.005692026938709338
0.9189189189189189 0.005692968724499342
0.9209209209209209 0.0056938873897827945
0.9229229229229229 0.005694782945748889
0.924924924924925 0.005695655403298401
0.9269269269269269 0.005696504773044357
0.9289289289289289 0.005697331065312688
0.9309309309309309 0.005698134290142862
0.9329329329329329 0.005698914457288491
0.934934934934935 0.005699671576217937
0.9369369369369369 0.005700405656114884
0.938938938938939 0.005701116705878898
0.9409409409409409 0.005701804734125972
0.9429429429429429 0.005702469749189052
0.944944944944945 0.005703111759118539
0.9469469469469469 0.005703730771682782
0.948948948948949 0.005704326794368549
0.950950950950951 0.005704899834381484
0.9529529529529529 0.00570544989864654
0.954954954954955 0.005705976993808398
0.9569569569569569 0.0057064811262318785
0.958958958958959 0.005706962302002317
0.960960960960961 0.005707420526925935
0.9629629629629629 0.005707855806530194
0.964964964964965 0.005708268146064127
0.9669669669669669 0.005708657550498658
0.968968968968969 0.005709024024526896
0.970970970970971 0.005709367572564427
0.9729729729729729 0.005709688198749576
0.974974974974975 0.005709985906943654
0.9769769769769769 0.005710260700731193
0.978978978978979 0.0057105125834201655
0.980980980980981 0.005710741558042179
0.9829829829829829 0.00571094762735266
0.984984984984985 0.005711130793831023
0.986986986986987 0.005711291059680809
0.988988988988989 0.005711428426829835
0.990990990990991 0.005711542896930295
0.992992992992993 0.005711634471358867
0.994994994994995 0.005711703151216795
0.996996996996997 0.005711748937329955
0.998998998998999 0.0057117718302489
1.001001001001001 0.0057117718302489
1.003003003003003 0.005711748937329955
1.005005005005005 0.005711703151216795
1.007007007007007 0.005711634471358867
1.009009009009009 0.005711542896930295
1.011011011011011 0.005711428426829835
1.013013013013013 0.005711291059680809
1.015015015015015 0.005711130793831023
1.017017017017017 0.005710947627352661
1.019019019019019 0.005710741558042179
1.021021021021021 0.0057105125834201655
1.023023023023023 0.005710260700731193
1.025025025025025 0.005709985906943654
1.027027027027027 0.005709688198749576
1.029029029029029 0.005709367572564427
1.031031031031031 0.005709024024526896
1.033033033033033 0.005708657550498658
1.035035035035035 0.005708268146064127
1.037037037037037 0.005707855806530194
1.039039039039039 0.0057074205269259356
1.0410410410410411 0.005706962302002317
1.043043043043043 0.0057064811262318785
1.045045045045045 0.005705976993808398
1.047047047047047 0.00570544989864654
1.049049049049049 0.005704899834381484
1.0510510510510511 0.005704326794368549
1.053053053053053 0.005703730771682782
1.055055055055055 0.005703111759118539
1.057057057057057 0.005702469749189052
1.059059059059059 0.005701804734125972
1.0610610610610611 0.005701116705878898
1.063063063063063 0.005700405656114884
1.065065065065065 0.005699671576217937
1.067067067067067 0.005698914457288491
1.069069069069069 0.005698134290142862
1.0710710710710711 0.005697331065312688
1.073073073073073 0.005696504773044357
1.075075075075075 0.005695655403298401
1.077077077077077 0.005694782945748889
1.079079079079079 0.0056938873897827945
1.0810810810810811 0.005692968724499342
1.083083083083083 0.005692026938709338
1.085085085085085 0.005691062020934489
1.087087087087087 0.005690073959406687
1.089089089089089 0.005689062742067294
1.0910910910910911 0.005688028356566394
1.093093093093093 0.005686970790262031
1.095095095095095 0.00568589003021943
1.097097097097097 0.005684786063210196
1.0990990990990992 0.005683658875711494
1.1011011011011012 0.005682508453905212
1.103103103103103 0.0056813347836771055
1.105105105105105 0.005680137850615913
1.107107107107107 0.005678917640012465
1.1091091091091092 0.005677674136858765
1.1111111111111112 0.005676407325847055
1.1131131131131131 0.005675117191368853
1.115115115115115 0.005673803717513984
1.117117117117117 0.005672466888069573
1.1191191191191192 0.005671106686519034
1.1211211211211212 0.005669723096041032
1.1231231231231231 0.005668316099508417
1.125125125125125 0.005666885679487149
1.127127127127127 0.005665431818235194
1.1291291291291292 0.005663954497701403
1.1311311311311312 0.005662453699524366
1.1331331331331331 0.005660929405031245
1.135135135135135 0.005659381595236588
1.137137137137137 0.0056578102508411205
1.1391391391391392 0.005656215352230509
1.1411411411411412 0.0056545968794741094
1.1431431431431431 0.005652954812323691
1.145145145145145 0.005651289130212134
1.147147147147147 0.005649599812252109
1.1491491491491492 0.00564788683723473
1.1511511511511512 0.005646150183628185
1.1531531531531531 0.005644389829576341
1.155155155155155 0.005642605752897335
1.157157157157157 0.005640797931082124
1.1591591591591592 0.005638966341293025
1.1611611611611612 0.005637110960362224
1.1631631631631631 0.005635231764790263
1.165165165165165 0.005633328730744502
1.167167167167167 0.005631401834057551
1.1691691691691692 0.005629451050225682
1.1711711711711712 0.0056274763544072156
1.1731731731731732 0.005625477721420876
1.1751751751751751 0.005623455125744129
1.177177177177177 0.005621408541511479
1.1791791791791792 0.005619337942512757
1.1811811811811812 0.005617243302191371
1.1831831831831832 0.005615124593642526
1.1851851851851851 0.005612981789611423
1.187187187187187 0.005610814862491434
1.1891891891891893 0.005608623784322237
1.1911911911911912 0.00560640852678793
1.1931931931931932 0.005604169061215118
1.1951951951951951 0.005601905358570963
1.197197197197197 0.005599617389461212
1.1991991991991993 0.005597305124128194
1.2012012012012012 0.005594968532448782
1.2032032032032032 0.005592607583932331
1.2052052052052051 0.00559022224771858
1.207207207207207 0.0055878124925755265
1.2092092092092093 0.005585378286897269
1.2112112112112112 0.005582919598701815
1.2132132132132132 0.005580436395628857
1.2152152152152151 0.005577928644937524
1.2172172172172173 0.005575396313504084
1.2192192192192193 0.00557283936781963
1.2212212212212212 0.005570257773987723
1.2232232232232232 0.005567651497722002
1.2252252252252251 0.0055650205043437555
1.2272272272272273 0.005562364758779472
1.2292292292292293 0.005559684225558336
1.2312312312312312 0.005556978868809705
1.2332332332332332 0.005554248652260537
1.2352352352352352 0.005551493539232788
1.2372372372372373 0.005548713492640776
1.2392392392392393 0.005545908474988494
1.2412412412412412 0.005543078448366901
1.2432432432432432 0.005540223374451162
1.2452452452452452 0.0055373432144978545
1.2472472472472473 0.005534437929342135
1.2492492492492493 0.00553150747939486
1.2512512512512513 0.005528551824639677
1.2532532532532532 0.005525570924630064
1.2552552552552552 0.005522564738486328
1.2572572572572573 0.0055195332248925725
1.2592592592592593 0.005516476342093605
1.2612612612612613 0.005513394047891814
1.2632632632632632 0.005510286299643997
1.2652652652652652 0.005507153054258142
1.2672672672672673 0.005503994268190169
1.2692692692692693 0.005500809897440621
1.2712712712712713 0.005497599897551308
1.2732732732732732 0.005494364223601909
1.2752752752752752 0.005491102830206523
1.2772772772772774 0.005487815671510164
1.2792792792792793 0.005484502701185225
1.2812812812812813 0.005481163872427872
1.2832832832832832 0.005477799137954402
1.2852852852852852 0.00547440844999754
1.2872872872872874 0.005470991760302693
1.2892892892892893 0.005467549020124141
1.2912912912912913 0.005464080180221182
1.2932932932932932 0.005460585190854222
1.2952952952952952 0.005457064001780806
1.2972972972972974 0.005453516562251594
1.2992992992992993 0.005449942821006286
1.3013013013013013 0.005446342726269479
1.3033033033033032 0.005442716225746477
1.3053053053053052 0.005439063266619032
1.3073073073073074 0.00543538379554103
1.3093093093093093 0.005431677758634116
1.3113113113113113 0.005427945101483256
1.3133133133133132 0.00542418576913223
1.3153153153153152 0.0054203997060790765
1.3173173173173174 0.005416586856271454
1.3193193193193193 0.005412747163101951
1.3213213213213213 0.005408880569403318
1.3233233233233233 0.005404987017443642
1.3253253253253252 0.005401066448921441
1.3273273273273274 0.005397118804960701
1.3293293293293293 0.0053931440261058275
1.3313313313313313 0.00538914205231654
1.3333333333333333 0.005385112822962682
1.3353353353353352 0.005381056276818955
1.3373373373373374 0.0053769723520595905
1.3393393393393394 0.005372860986252931
1.3413413413413413 0.005368722116355939
1.3433433433433433 0.0053645556787086275
1.3453453453453452 0.005360361609028403
1.3473473473473474 0.0053561398424043375
1.3493493493493494 0.005351890313291347
1.3513513513513513 0.005347612955504293
1.3533533533533533 0.005343307702211988
1.3553553553553555 0.005338974485931128
1.3573573573573574 0.005334613238520124
1.3593593593593594 0.005330223891172843
1.3613613613613613 0.005325806374412272
1.3633633633633633 0.005321360618084063
1.3653653653653655 0.0053168865513500115
1.3673673673673674 0.005312384102681416
1.3693693693693694 0.005307853199852354
1.3713713713713713 0.005303293769932843
1.3733733733733733 0.005298705739281918
1.3753753753753755 0.005294089033540593
1.3773773773773774 0.005289443577624722
1.3793793793793794 0.005284769295717747
1.3813813813813813 0.005280066111263353
1.3833833833833833 0.0052753339469579896
1.3853853853853855 0.0052705727247432995
1.3873873873873874 0.0052657823657984255
1.3893893893893894 0.005260962790532197
1.3913913913913913 0.005256113918575204
1.3933933933933933 0.005251235668771747
1.3953953953953955 0.005246327959171665
1.3973973973973974 0.00524139070702204
1.3993993993993994 0.005236423828758773
1.4014014014014013 0.005231427239998026
1.4034034034034033 0.005226400855527545
1.4054054054054055 0.005221344589297831
1.4074074074074074 0.005216258354413193
1.4094094094094094 0.005211142063122644
1.4114114114114114 0.005205995626810671
1.4134134134134133 0.005200818955987848
1.4154154154154155 0.005195611960281313
1.4174174174174174 0.0051903745484250885
1.4194194194194194 0.005185106628250248
1.4214214214214214 0.005179808106674935
1.4234234234234233 0.0051744788896942165
1.4254254254254255 0.00516911888236978
1.4274274274274275 0.005163727988819467
1.4294294294294294 0.005158306112206629
1.4314314314314314 0.00515285315472933
1.4334334334334333 0.005147369017609359
1.4354354354354355 0.00514185360108108
1.4374374374374375 0.00513630680438009
1.4394394394394394 0.005130728525731698
1.4414414414414414 0.005125118662339216
1.4434434434434433 0.005119477110372061
1.4454454454454455 0.0051138037649536595
1.4474474474474475 0.005108098520149155
1.4494494494494494 0.00510236126895291
1.4514514514514514 0.005096591903275808
1.4534534534534533 0.005090790313932335
1.4554554554554555 0.005084956390627461
1.4574574574574575 0.0050790900219432845
1.4594594594594594 0.0050731910953254675
1.4614614614614614 0.005067259497069437
1.4634634634634633 0.005061295112306354
1.4654654654654655 0.005055297824988848
1.4674674674674675 0.005049267517876506
1.4694694694694694 0.005043204072521116
1.4714714714714714 0.0050371073692516595
1.4734734734734736 0.005030977287159043
1.4754754754754755 0.005024813704080578
1.4774774774774775 0.005018616496584172
1.4794794794794794 0.00501238553995227
1.4814814814814814 0.005006120708165498
1.4834834834834836 0.004999821873886033
1.4854854854854855 0.004993488908440678
1.4874874874874875 0.004987121681803633
1.4894894894894894 0.004980720062578977
1.4914914914914914 0.0049742839179828255
1.4934934934934936 0.004967813113825177
1.4954954954954955 0.0049613075144914415
1.4974974974974975 0.0049547669829236255
1.4994994994994995 0.004948191380601192
1.5015015015015014 0.004941580567521569
1.5035035035035036 0.0049349344021803005
1.5055055055055055 0.004928252741550853
1.5075075075075075 0.004921535441064035
1.5095095095095095 0.004914782354587051
1.5115115115115114 0.004907993334402167
1.5135135135135136 0.004901168231184986
1.5155155155155156 0.004894306893982319
1.5175175175175175 0.004887409170189635
1.5195195195195195 0.00488047490552811
1.5215215215215214 0.004873503944021232
1.5235235235235236 0.004866496127970964
1.5255255255255256 0.004859451297933469
1.5275275275275275 0.0048523692926943605
1.5295295295295295 0.004845249949243494
1.5315315315315314 0.004838093102749262
1.5335335335335336 0.004830898586532415
1.5355355355355356 0.00482366623203936
1.5375375375375375 0.004816395868814949
1.5395395395395395 0.004809087324474741
1.5415415415415414 0.004801740424676718
1.5435435435435436 0.004794354993092446
1.5455455455455456 0.004786930851377676
1.5475475475475475 0.004779467819142349
1.5495495495495495 0.004771965713920026
1.5515515515515514 0.004764424351136683
1.5535535535535536 0.004756843544078903
1.5555555555555556 0.004749223103861418
1.5575575575575575 0.004741562839393993
1.5595595595595595 0.004733862557347645
1.5615615615615615 0.0047261220621201624
1.5635635635635636 0.004718341155800933
1.5655655655655656 0.004710519638135038
1.5675675675675675 0.004702657306486602
1.5695695695695695 0.004694753955801389
1.5715715715715715 0.004686809378568618
1.5735735735735736 0.004678823364781976
1.5755755755755756 0.004670795701899807
1.5775775775775776 0.004662726174804466
1.5795795795795795 0.004654614565760808
1.5815815815815815 0.004646460654373786
1.5835835835835836 0.004638264217545142
1.5855855855855856 0.004630025029429177
1.5875875875875876 0.004621742861387536
1.5895895895895895 0.004613417481943039
1.5915915915915915 0.004605048656732485
1.5935935935935936 0.00459663614845842
1.5955955955955956 0.004588179716839858
1.5975975975975976 0.004579679118561877
1.5995995995995995 0.004571134107224126
1.6016016016016015 0.004562544433288155
1.6036036036036037 0.004553909844023567
1.6056056056056056 0.004545230083452959
1.6076076076076076 0.00453650489229559
1.6096096096096095 0.004527734007909791
1.6116116116116117 0.0045189171642340265
1.6136136136136137 0.00451005409172661
1.6156156156156156 0.004501144517304014
1.6176176176176176 0.004492188164277744
1.6196196196196195 0.004483184752289726
1.6216216216216217 0.004474133997246187
1.6236236236236237 0.004465035611249948
1.6256256256256256 0.004455889302531119
1.6276276276276276 0.004446694775376126
1.6296296296296295 0.004437451730055033
1.6316316316316317 0.0044281598627471065
1.6336336336336337 0.004418818865464566
1.6356356356356356 0.004409428425974464
1.6376376376376376 0.004399988227718651
1.6396396396396395 0.004390497949731762
1.6416416416416417 0.00438095726655715
1.6436436436436437 0.004371365848160731
1.6456456456456456 0.004361723359842654
1.6476476476476476 0.0043520294621467335
1.6496496496496496 0.004342283810767589
1.6516516516516517 0.004332486056455392
1.6536536536536537 0.00432263584491818
1.6556556556556556 0.004312732816721623
1.6576576576576576 0.004302776607186195
1.6596596596596596 0.004292766846281646
1.6616616616616617 0.004282703158518693
1.6636636636636637 0.004272585162837847
1.6656656656656657 0.004262412472495271
1.6676676676676676 0.004252184694945574
1.6696696696696696 0.004241901431721455
1.6716716716716717 0.004231562278310064
1.6736736736736737 0.0042211668240260064
1.6756756756756757 0.0042107146518808375
1.6776776776776776 0.004200205338448956
1.6796796796796796 0.004189638453729781
1.6816816816816818 0.004179013561006044
1.6836836836836837 0.004168330216698118
1.6856856856856857 0.00415758797021419
1.6876876876876876 0.004146786363796177
1.6896896896896896 0.0041359249323612126
1.6916916916916918 0.004125003203338546
1.6936936936936937 0.004114020696501713
1.6956956956956957 0.004102976923795774
1.6976976976976976 0.004091871389159466
1.6996996996996996 0.004080703588342089
1.7017017017017018 0.004069473008714911
1.7037037037037037 0.004058179129076906
1.7057057057057057 0.004046821419454606
1.7077077077077076 0.004035399340895867
1.7097097097097096 0.004023912345257288
1.7117117117117118 0.004012359874985071
1.7137137137137137 0.004000741362889061
1.7157157157157157 0.003989056231909704
1.7177177177177176 0.003977303894877642
1.7197197197197196 0.003965483754265688
1.7217217217217218 0.003953595201932831
1.7237237237237237 0.003941637618860027
1.7257257257257257 0.003929610374877358
1.7277277277277276 0.0039175128283823165
1.7297297297297298 0.0039053443260487607
1.7317317317317318 0.0038931042025262433
1.7337337337337337 0.0038807917801292487
1.7357357357357357 0.00386840636851598
1.7377377377377377 0.0038559472643562246
1.7397397397397398 0.003843413750987851
1.7417417417417418 0.003830805098061472
1.7437437437437437 0.0038181205611727393
1.7457457457457457 0.0038053593814817675
1.7477477477477477 0.003792520785319123
1.7497497497497498 0.0037796039837777766
1.7517517517517518 0.003766608172290439
1.7537537537537538 0.0037535325301915803
1.7557557557557557 0.003740376220263503
1.7577577577577577 0.003727138388265719
1.7597597597597598 0.0037138181624468726
1.7617617617617618 0.003700414653038435
1.7637637637637638 0.0036869269517292936
1.7657657657657657 0.003673354131120381
1.7677677677677677 0.0036596952441583816
1.7697697697697699 0.0036459493235475415
1.7717717717717718 0.003632115381138529
1.7737737737737738 0.0036181924072932335
1.7757757757757757 0.0036041793702243407
1.7777777777777777 0.0035900752153084554
1.7797797797797799 0.0035758788643714384
1.7817817817817818 0.003561589214944601
1.7837837837837838 0.0035472051394902482
1.7857857857857857 0.0035327254845950555
1.7877877877877877 0.003518149070129592
1.7897897897897899 0.0035034746883722523
1.7917917917917918 0.003488701103095734
1.7937937937937938 0.003473827048614071
1.7957957957957957 0.0034588512287881223
1.7977977977977977 0.00344377231598729
1.7997997997997999 0.003428588950005062
1.8018018018018018 0.003413299736925865
1.8038038038038038 0.0033979032479404927
1.8058058058058057 0.00338239801810726
1.8078078078078077 0.0033667825450557826
1.8098098098098099 0.003351055287630102
1.8118118118118118 0.0033352146644676475
1.8138138138138138 0.0033192590525102784
1.8158158158158157 0.003303186785443387
1.8178178178178177 0.003286996152058778
1.8198198198198199 0.0032706853945366856
1.8218218218218218 0.0032542527066420327
1.8238238238238238 0.0032376962318295703
1.8258258258258258 0.003221014061252265
1.8278278278278277 0.003204204231666767
1.82982982982983 0.0031872647232294056
1.8318318318318318 0.0031701934571756085
1.8338338338338338 0.003152988293375105
1.8358358358358358 0.0031356470277546984
1.8378378378378377 0.0031181673895797034
1.83983983983984 0.0031005470385844372
1.8418418418418419 0.003082783561941408
1.8438438438438438 0.003064874471057925
1.8458458458458458 0.0030468171981879776
1.8478478478478477 0.0030286090928461668
1.84984984984985 0.003010247418009342
1.8518518518518519 0.0029917293460903793
1.8538538538538538 0.0029730519546670923
1.8558558558558558 0.0029542122219478884
1.8578578578578577 0.0029352070219539434
1.85985985985986 0.0029160331193959694
1.8618618618618619 0.002896687164221511
1.8638638638638638 0.002877165685806455
1.8658658658658658 0.0028574650867619717
1.867867867867868 0.002837581636325212
1.86986986986987 0.0028175114632990497
1.8718718718718719 0.002797250548502589
1.8738738738738738 0.002776794716690365
1.8758758758758758 0.0027561396278936987
1.877877877877878 0.0027352807681328617
1.87987987987988 0.0027142134394431833
1.8818818818818819 0.002692932749152028
1.8838838838838838 0.0026714335983366697
1.8858858858858858 0.0026497106693851528
1.887887887887888 0.00262775841257335
1.88988988988989 0.0026055710315613214
1.8918918918918919 0.0025831424677005424
1.8938938938938938 0.0025604663830305547
1.8958958958958958 0.0025375361418285445
1.897897897897898 0.0025143447905582902
1.8998998998999 0.00249088503604525
1.901901901901902 0.0024671492216819155
1.9039039039039038 0.002443129301441539
1.9059059059059058 0.0024188168114480614
1.907907907907908 0.0023942028388151027
1.90990990990991 0.0023692779874260952
1.911911911911912 0.0023440323402799715
1.9139139139139139 0.0023184554179711886
1.9159159159159158 0.0022925361328071836
1.917917917917918 0.002266262737989148
1.91991991991992 0.0022396227711904146
1.921921921921922 0.0022126029917579446
1.9239239239239239 0.002185189310632555
1.9259259259259258 0.0021573667119278435
1.927927927927928 0.002129119164920302
1.92992992992993 0.002100429524976382
1.931931931931932 0.002071279421666496
1.9339339339339339 0.00204164913197902
1.9359359359359358 0.0020115174361330502
1.937937937937938 0.001980861452976675
1.93993993993994 0.0019496564513204536
1.941941941941942 0.0019178756327580444
1.9439439439439439 0.0018854898805200936
1.9459459459459458 0.001852467467629402
1.947947947947948 0.0018187737159888501
1.94994994994995 0.0017843705959198917
1.951951951951952 0.001749216252914467
1.9539539539539539 0.001713264444737518
1.9559559559559558 0.0016764638671943944
1.957957957957958 0.0016387573403893571
1.95995995995996 0.0016000808184640667
1.961961961961962 0.0015603621736053055
1.9639639639639639 0.001519519688021487
1.9659659659659658 0.0014774601632587465
1.967967967967968 0.0014340765209755015
1.96996996996997 0.0013892447172024261
1.971971971971972 0.001342819713439412
1.973973973973974 0.0012946301261724004
1.9759759759759759 0.001244470982646774
1.977977977977978 0.001192093692614586
1.97997997997998 0.0011371918042081322
1.981981981981982 0.0010793801505539276
1.983983983983984 0.0010181631998488734
1.985985985985986 0.0009528848702273328
1.987987987987988 0.000882644510862014
1.98998998998999 0.0008061461228998946
1.991991991991992 0.0007214016167456384
1.993993993993994 0.0006250659933838306
1.995995995995996 0.0005106203891263994
1.997997997997998 0.00036124416917549744
2.0 0.0

==> 20comp_ytn.txt <==
                xsi   tn slip
0.0015635837134542196 0.0 0.00020047610651383873
0.004695638090723708 14.562800084647074 0.00047816573359938064
0.007837485550298062 12.108111449083463 0.0006591211986999553
0.010989158013927636 11.958489007703447 0.000800063047568542
0.014150686948651958 11.864015363766153 0.0009192835872687396
0.017322102587852495 11.944154936987525 0.001024457278893667
0.020503435341490905 12.054578263302911 0.0011195935297387827
0.0236947172322598 12.021312588418725 0.0012072012962783686
0.02689597934150678 11.290310999424625 0.0012890593333542213
0.030107251444342786 11.91531070385313 0.0013660298825360641
0.03332856551146768 11.695678757603234 0.0014387416725598827
0.036559953508854326 11.49391948141438 0.0015078982719360554
0.03980144662715501 11.739242637979581 0.0015739493040223737
0.04305307571384698 11.590044025798331 0.001637295005628624
0.04631487350705399 11.799796454526385 0.0016982254861330568
0.04958687242172455 11.817283983243426 0.0017571066010449111
0.052869102980415916 11.652119405842116 0.0018140592131244701
0.05616159736777393 11.39841845749669 0.001869288750340134
0.059464387781957506 11.784004133057095 0.001922886207377593
0.06277750622078848 11.669208596263346 0.00197494464997218
0.0661009854150374 11.683841973247167 0.002025663364163806
0.06943485849366027 11.701874201502115 0.002075100311416677
0.07277915651112365 11.779306280773238 0.0021233931965117404
0.07613391285189453 11.686845869925518 0.0021706746745859614
0.07949916004518764 11.600420689985551 0.0022168460931098043
0.08287493072257923 11.68101591966184 0.002262025859372877
0.08626125886592628 11.748131085634041 0.0023063255533887256
0.08965817616647997 11.612333586904033 0.0023497571358470667
0.09306571592817126 11.751417553546336 0.00239237658111462
0.0964839116758559 11.697927068488257 0.0024342645974043996
0.09991279672538156 11.693221719423708 0.0024753812210885433
0.10335240418553804 11.683640159992406 0.002515786487972619
0.10680276751791651 11.686578653905237 0.002555529532247659
0.11026392153025244 11.683092255880663 0.0025946407450767464
0.11373589874037882 11.697479941177537 0.002633140837192003
0.11721873353478995 11.70306141171944 0.002671056219373446
0.12071246018033832 11.69745525054556 0.002708410824535336
0.12421711112450584 11.68634245928778 0.0027452253950338867
0.12773272236143773 11.692901305610476 0.002781521676578727
0.131259328042023 11.695370822555299 0.0028173181516265118
0.13479696155531729 11.69433967098131 0.002852626133541641
0.13834565746134664 11.718121668010728 0.002887470099221613
0.1419054507118045 11.709991640903938 0.0029218809183713104
0.14547637677009073 11.69833949371169 0.0029558713645647487
0.14905846953187285 11.67042345966255 0.00298940971243714
0.15265176366158095 11.712221392781874 0.0030225298618131967
0.15625629464154622 11.710886091162482 0.0030552780587892263
0.15987209787209222 11.666391937509587 0.003087655769735346
0.16349920832586173 11.722890471933347 0.0031196414927785084
0.16713766069048264 11.676223910649542 0.003151251597132303
0.17078749113124192 11.72323619675294 0.0031824933868294654
0.17444873558718954 11.710547791544315 0.003213404408138723
0.17812142977325307 11.662538262508194 0.0032440041656445753
0.18180560918233268 11.698173973476344 0.0032742725630625024
0.1855013090873634 11.685598444012722 0.003304202449976243
0.1892085658268956 11.724038396755613 0.0033338165064561347
0.19292741614777864 11.69044822580669 0.0033631398109320895
0.19665789598778638 11.728082375787032 0.003392162346939228
0.20040004093239128 11.660792087236857 0.0034209250728979945
0.2041538884815326 11.704835071497083 0.003449415096417048
0.2079194756996544 11.68459531555854 0.003477599752459848
0.21169683818108176 11.716453699976249 0.0035054952720248275
0.21548601277314527 11.686472047877357 0.003533132020056279
0.21928703627159274 11.715532464223594 0.003560503281833477
0.22309994692740776 11.697870323364814 0.0035876256656354128
0.22692478170869257 11.692773771949414 0.003614494030146984
0.23076157646688356 11.691922602946226 0.003641112981806532
0.23461036968905635 11.691213824546852 0.003667487047276998
0.23847119914592996 11.689173675584252 0.003693620293273852
0.24234410150621877 11.71025898043951 0.003719522677214286
0.24622911466979114 11.69412279085913 0.0037452047082136815
0.2501262771330146 11.7260369111883 0.003770658667822186
0.25403562715168704 11.673059849760278 0.0037959118736919572
0.2579572027432847 11.699070633085546 0.003820946659684596
0.2618910416891822 11.68144781055423 0.0038457425415984485
0.2658371815368432 11.702865332294138 0.003870307148642966
0.2697956619764367 11.695876733071158 0.003894667651153053
0.2737665211000949 11.692654491268666 0.003918824937767468
0.27774979784945997 11.704434070534223 0.003942778412359669
0.2817455316950005 11.695487877988198 0.0039665275181008704
0.2857537601781516 11.69347297612536 0.003990076487454358
0.2897745229646782 11.697275376794526 0.004013434055670138
0.2938078594725728 11.696165932572036 0.004036602123565021
0.2978538088743683 11.697069880158072 0.0040595801401043016
0.30191241009942493 11.692425494793756 0.004082364033286441
0.30598370366203553 11.700817538247732 0.004104957850349803
0.31006772906835733 11.695094935878211 0.004127367605638777
0.3141645257858209 11.697710455065994 0.004149586635532636
0.3182741337590822 11.71472557262428 0.004171621789532626
0.3223965925157032 11.677781664152354 0.0041934977936522394
0.32653194337347646 11.697013985432886 0.004215204789942984
0.3306802264039148 11.686621496405758 0.00423672813519849
0.3348414817202312 11.699706447083088 0.004258072573751868
0.33901575044228827 11.71793584974234 0.004279237477242993
0.3432030726432984 11.696450151745267 0.0043002337841244204
0.3474034886847729 11.680026617479237 0.004321051350939444
0.3516170403236125 11.70874148421374 0.0043417093148990765
0.3558437687658863 11.680183006998194 0.004362203102302128
0.36008371448672594 11.697953969985008 0.004382520223294558
0.3643369188886625 11.709491804998265 0.0044026769342588035
0.36860342399896096 11.687819907350766 0.004422670010738935
0.37288327158249235 11.700462797958258 0.0044424959294332034
0.37717650314418594 11.687265313180498 0.004462154713551272
0.38148315993144766 11.727011067592889 0.004481640084511718
0.38580328413547904 11.691417263385732 0.004500997859895589
0.39013691827149444 11.697918032358187 0.0045202231395123985
0.39448410459246364 11.682050362983249 0.004539262936450277
0.39884488509068483 11.689807400561822 0.004558136103852867
0.40321930207412204 11.69823976000895 0.004576850161811738
0.40760739877716823 11.719286557680366 0.004595410306539857
0.4120092181642676 11.680940563246923 0.0046138474181350725
0.41642480293243644 11.697403855030432 0.004632129173001869
0.42085419551375103 11.69127443223818 0.004650235191064279
0.425297439458585 11.697305737064791 0.004668188173420143
0.4297545782566208 11.695669328504602 0.004685993206452193
0.4342256554441827 11.695784879731741 0.004703648828061637
0.4387107144842298 11.69611582949006 0.004721155151760443
0.4432097986492528 11.699549833249607 0.004738512403990057
0.4477229523130334 11.698856859434557 0.0047557225260715826
0.45225021957248057 11.693130820032861 0.004772786586464679
0.4567916442502149 11.698941489555663 0.004789697604364897
0.46134727013028465 11.695005040374024 0.0048064570617944915
0.46591714277164653 11.720006487253357 0.004823070389361027
0.47050130630639564 11.679891800734453 0.004839554213965844
0.47509980468706436 11.700708621826964 0.004855882633209155
0.4797126838640635 11.69130595185247 0.004872065880369389
0.4843399883707741 11.694417931493865 0.0048880974010782514
0.4889817628803651 11.695059278117556 0.004903978321123431
0.4936380525555044 11.70075182899209 0.004919714586053721
0.4983089038085661 11.709372322469113 0.004935308212743869
0.5029943619024123 11.678465997232532 0.004950768605190366
0.507694471768581 11.700499338221057 0.004966083615976833
0.5124092791869796 11.691115779033547 0.004981243238136722
0.5171388308967897 11.689470742248497 0.004996247248639495
0.521883173315105 11.708098915480496 0.005011110104051199
0.5266423516240577 11.694046310802564 0.0050258405615309296
0.5314164122675585 11.701807949256738 0.0050404226002006575
0.5362054025676719 11.696425829129874 0.005054863329736285
0.5410093692288498 11.695531016452657 0.005069159871270689
0.5458283581903722 11.694885978743859 0.005083308801123624
0.5506624167341014 11.700343051827884 0.005097310576837452
0.5555115925940677 11.704181620295946 0.00511117076781563
0.5603759327477842 11.691622927425678 0.0051248891862627835
0.5652554842204873 11.700436191000485 0.005138459540883085
0.5701502946779697 11.694111600356523 0.005151880692348233
0.5750604116696159 11.692366925940712 0.005165151178808007
0.5799858840324214 11.702639614537853 0.005178280384846583
0.5849267589521112 11.7024213066052 0.005191274925887054
0.5898830848061307 11.696222150564887 0.005204126260757411
0.5948549105104299 11.69679535234162 0.005216815457029972
0.5998422833874664 11.707710354118387 0.005229356255510035
0.6048452525718346 11.680704267023797 0.005241764709711588
0.6098638668916647 11.696906191568475 0.005254031087703128
0.6148981748714815 11.697887164240793 0.0052661422968976425
0.6199482262649681 11.697561292119603 0.005278103277908371
0.6250140700459685 11.695575510449677 0.005289915920653186
0.6300957555916649 11.693835422100111 0.005301582104574341
0.6351933327019372 11.701424005911338 0.00531309972668803
0.6403068504070972 11.694946747991812 0.005324471318137876
0.6454363589513334 11.698685087288059 0.00533568940386796
0.6505819082657252 11.69939778508357 0.005346755810286044
0.6557435480889777 11.696475573064474 0.0053576744455128035
0.6609213297780256 11.695339856694707 0.005368444355409296
0.6661153033588771 11.694385002346518 0.005379064915775658
0.6713255207853499 11.69850183805924 0.005389529305330664
0.6765520304839203 11.694417613389815 0.005399842671318612
0.6817948835291218 11.699092097295319 0.005410003266065792
0.687054131303222 11.688253249996624 0.005420014478097936
0.6923298262409354 11.702833735333574 0.005429866927372413
0.6976220207012813 11.698670862987205 0.005439562526642685
0.7029307617919062 11.700727356379641 0.0054490924549556626
0.7082561041485302 11.693109059294994 0.005458478002258035
0.7135981014640875 11.697784230706539 0.005467716122618865
0.718956804429078 11.696506506293275 0.005476784847659249
0.724332264016502 11.691971666605353 0.005485693816415759
0.7297245327196873 11.701807145830285 0.005494441065954865
0.7351336655488736 11.687692534540291 0.0055030324887967354
0.7405597150942509 11.701054054708464 0.005511460145574332
0.7460027307784894 11.705209412971634 0.005519733769347809
0.7514627668348621 11.696123403798506 0.005527849017743041
0.7569398786287953 11.680167034118357 0.005535780505104108
0.7624341177903692 11.704267678327273 0.005543551648819999
0.7679455376980406 11.69519356626584 0.00555117318205278
0.7734741940717508 11.69981140907028 0.005558619736017762
0.7790201389518091 11.695807409008735 0.0055658992913388515
0.7845834250814564 11.700460280512905 0.005573010267308466
0.7901641089028144 11.693562328450083 0.00557995201375365
0.7957622457193833 11.700691383911389 0.0055867281195892985
0.8013778887331304 11.695442124915267 0.005593339236252225
0.8070110927885714 11.695990488979943 0.005599777064714886
0.8126619140783932 11.697683454221686 0.005606036657420613
0.8183304066438379 11.697474080809789 0.005612121103358394
0.8240166235820748 11.6963993675416 0.0056180327842509595
0.8297206221098821 11.69678331890235 0.005623770065383267
0.8354424591110519 11.698060684808706 0.005629331995220795
0.8411821887534913 11.691428437611492 0.005634721621183583
0.8469398666026012 11.701959782647695 0.005639923750155648
0.8527155508848092 11.693839647539505 0.005644936136938537
0.8585092971622761 11.696601223270347 0.005649767640762032
0.8643211597295614 11.695661091423935 0.0056544155373184956
0.8701511966440536 11.70176264704254 0.005658877991638641
0.875999465599355 11.695343738234364 0.005663154746114657
0.881866023928689 11.711987150791046 0.005667238109857383
0.8877509286082659 11.68298968591837 0.0056711509327350825
0.893654236260608 11.697467378817887 0.005674881787259774
0.8995760031578347 11.698349107424061 0.005678402896284913
0.9055162880264324 11.691390005369446 0.0056817292612876555
0.9114751505741618 11.70005792677651 0.005684854693071703
0.9174526466653907 11.693281810786642 0.005687780596795873
0.9234488351863419 11.698517205363313 0.005690507789403619
0.9294637760380847 11.700835779556218 0.005693040593803833
0.9354975253262614 11.699856971808767 0.005695376552110127
0.9415501416537622 11.699452844795017 0.0056975098067894945
0.9476216868616372 11.693108655442625 0.00569943821879183
0.9537122199465652 11.700076193006216 0.005701159019526875
0.9598217981293431 11.694691263768759 0.005702674319316874
0.9659504823100316 11.695909604302281 0.005703979886060698
0.9720983332593001 11.695783416905748 0.005705070777376146
0.9782654092199103 11.69571630620061 0.005705944779737649
0.9844517679530258 11.691607403554865 0.005706598157090397
0.9906574741713189 11.705599224391781 0.005707038714417676
0.9968825865264818 11.696716661004476 0.005707269586446915
1.003117413473502 11.696716661008933 0.005707269586446925
1.0093425258286322 11.70559922436787 0.005707038714417677
1.0155482320468925 11.691607403632357 0.005706598157090378
1.021734590779975 11.695716306148414 0.005705944779737642
1.0279016667405532 11.695783416873898 0.005705070777376139
1.0340495176897888 11.695909604362043 0.005703979886060669
1.0401782018704429 11.694691263706842 0.005702674319316854
1.0462877800531856 11.700076193048787 0.00570115901952684
1.052378313138078 11.693108655443316 0.005699438218791814
1.0584498583459176 11.699452844735063 0.0056975098067894815
1.064502474673386 11.699856971776391 0.005695376552110091
1.0705362239615341 11.70083577963325 0.005693040593803783
1.0765511648132484 11.698517205378643 0.0056905077894035885
1.0825473533341712 11.693281810704887 0.005687780596795891
1.0885248494253723 11.700057926825266 0.005684854693071713
1.0944837119730744 11.691390005346229 0.005681729261287696
1.1004239968416445 11.698349107484432 0.005678402896285031
1.1063457637388436 11.6974673788576 0.005674881787259953
1.1122490713911588 11.68298968596393 0.0056711509327352794
1.1181339760707079 11.711987150632002 0.005667238109857594
1.124000534400013 11.695343738337773 0.005663154746114838
1.1298488033552823 11.70176264698121 0.005658877991638855
1.1356788402697398 11.695661091457717 0.00565441553731875
1.14149070283699 11.696601223272854 0.005649767640762312
1.1472844491144207 11.693839647560939 0.005644936136938883
1.1530601333965926 11.701959782551226 0.005639923750156079
1.1588178112456673 11.691428437693238 0.005634721621184034
1.1645575408880722 11.698060684799229 0.0056293319952212826
1.1702793778892084 11.696783318980243 0.005623770065383823
1.1759833764169823 11.696399367445899 0.005618032784251594
1.1816695933551853 11.697474080806856 0.005612121103359095
1.1873380859205969 11.697683454228258 0.005606036657421331
1.1929889072103859 11.69599048904361 0.005599777064715663
1.1986221112657942 11.695442124809208 0.005593339236253111
1.2042377542795093 11.70069138405319 0.005586728119590203
1.2098358910960463 11.693562328246873 0.005579952013754629
1.2154165749173729 11.700460280637563 0.005573010267309512
1.2209798610469889 11.69580740892212 0.005565899291339935
1.226525805927016 11.69981140918219 0.005558619736018946
1.2320544623006953 11.695193566181953 0.005551173182054048
1.2375658822083353 11.704267678304767 0.005543551648821322
1.243060121369877 11.680167034255266 0.005535780505105482
1.2485372331637783 11.69612340370487 0.005527849017744546
1.253997269220119 11.705209412860087 0.005519733769349391
1.2594402849043256 11.701054054846404 0.0055114601455759785
1.2648663344496716 11.687692534558911 0.005503032488798458
1.270275467278828 11.701807145780101 0.005494441065956687
1.2756677359819848 11.691971666600262 0.005485693816417756
1.2810431955693806 11.696506506333977 0.005476784847661194
1.2864018985343426 11.697784230711848 0.005467716122620996
1.2917438958498713 11.693109059343556 0.005458478002260204
1.297069238206466 11.700727356199051 0.005449092454957957
1.3023779792970611 11.698670863161336 0.005439562526645015
1.3076701737573782 11.70283373518804 0.005429866927374882
1.3129458686950635 11.688253250164253 0.0054200144781004845
1.3182051164691364 11.69909209725443 0.00541000326606847
1.3234479695143102 11.694417613375693 0.005399842671321329
1.3286744792128526 11.698501838146791 0.005389529305333565
1.3338846966392979 11.694385002151819 0.005379064915778679
1.3390786702201223 11.695339856811437 0.005368444355412379
1.3442564519091418 11.69647557301202 0.005357674445515986
1.349418091732366 11.699397785194144 0.005346755810289393
1.3545636410467292 11.698685087258227 0.005335689403871441
1.3596931495909375 11.694946747927727 0.005324471318141418
1.3648066672960704 11.701424006117103 0.005313099726691657
1.369904244406317 11.69383542189995 0.005301582104578182
1.374985929951988 11.695575510555926 0.005289915920657112
1.380051773732963 11.697561292114072 0.005278103277912403
1.3851018251264242 11.697887164078226 0.00526614229690176
1.3901361331062154 11.696906191814522 0.0052540310877074725
1.3951547474260202 11.680704266977747 0.005241764709716106
1.400157716610363 11.70771035390451 0.005229356255514599
1.405145089487374 11.696795352420926 0.005216815457034618
1.4101169151916482 11.6962221507714 0.005204126260762191
1.4150732410456435 11.70242130628288 0.005191274925891972
1.4200141159653092 11.702639614501697 0.0051782803848516735
1.4249395883280909 11.692366926136431 0.005165151178813123
1.4298497053197137 11.694111600365185 0.005151880692353469
1.4347445157771725 11.700436191031178 0.005138459540888542
1.4396240672498515 11.691622927152219 0.005124889186268392
1.4444884074035431 11.704181620578138 0.00511117076782139
1.4493375832634843 11.700343051676215 0.005097310576843428
1.454171641807188 11.694885979021908 0.005083308801129834
1.4589906307686857 11.69553101590864 0.005069159871277058
1.4637945974298405 11.696425829712158 0.005054863329742836
1.4685835877299311 11.701807948801243 0.005040422600207296
1.4733576483734094 11.694046310970233 0.005025840561537685
1.4781168266823395 11.708098915427229 0.005011110104058107
1.4828611691006324 11.68947074254357 0.00499624724864656
1.48759072081042 11.691115778718492 0.004981243238143914
1.4923055282287965 11.700499338438531 0.004966083615984312
1.4970056380949435 11.678465997180083 0.004950768605197929
1.5016910961887902 11.709372322343713 0.004935308212751593
1.5063619474418781 11.700751828902591 0.004919714586061488
1.5110182371170469 11.695059278363152 0.0049039783211310565
1.5156600116266676 11.694417931353122 0.0048880974010858365
1.5202873161334076 11.691305951672607 0.004872065880377158
1.524900195310436 11.700708622247097 0.00485588263321687
1.5294986936911346 11.679891800585828 0.00483955421397359
1.534082857225913 11.720006486985682 0.004823070389368712
1.5386527298673047 11.695005040476174 0.004806457061802151
1.5432083557474043 11.698941489714288 0.004789697604372457
1.547749780425169 11.69313081969663 0.004772786586472318
1.5522770476846461 11.69885685985093 0.004755722526078987
1.556790201348456 11.699549833158281 0.004738512403997605
1.5612892855135083 11.696115829408553 0.0047211551517679536
1.5657743445535834 11.695784879642384 0.004703648828069071
1.5702454217411717 11.695669328428677 0.004685993206459664
1.5747025605392335 11.697305737315986 0.004668188173427557
1.5791458044840934 11.691274432413067 0.004650235191071605
1.583575197065434 11.697403854787394 0.004632129173009348
1.5879907818336294 11.680940563131431 0.004613847418142477
1.5923926012207557 11.719286557790923 0.004595410306547392
1.5967806979238293 11.698239760029383 0.00457685016181902
1.6011551149072933 11.689807400323565 0.004558136103860288
1.6055158954055413 11.682050363444734 0.004539262936457477
1.609863081726537 11.697918032040292 0.004520223139519678
1.6141967158625778 11.691417263724967 0.004500997859902916
1.618516840066634 11.727011066902605 0.004481640084518946
1.6228234968539204 11.68726531373752 0.0044621547135583
1.6271167284156385 11.700462797652321 0.004442495929440208
1.6313965759991942 11.68781990771578 0.004422670010745894
1.635663081109517 11.709491804769318 0.004402676934265772
1.6399162855114793 11.697953970237867 0.0043825202233015595
1.6441562312323454 11.680183006837213 0.004362203102309032
1.6483829596746455 11.708741484345033 0.004341709314905888
1.6525965113135115 11.680026617512706 0.004321051350946323
1.6567969273550125 11.69645015137005 0.004300233784131183
1.6609842495560485 11.717935850071104 0.004279237477249614
1.6651585182781308 11.699706446821706 0.00425807257375853
1.6693197735944718 11.686621496622083 0.004236728135205132
1.6734680566249347 11.697013985479712 0.004215204789949731
1.6776034074827324 11.677781664156054 0.0041934977936587126
1.6817258662393775 11.714725572415988 0.004171621789539406
1.6858354742126629 11.69771045508984 0.004149586635539011
1.6899322709301505 11.695094936062073 0.004127367605645193
1.6940162963364962 11.700817537944134 0.004104957850356089
1.6980875898991308 11.69242549535315 0.004082364033292749
1.7021461911242108 11.697069879482692 0.0040595801401107565
1.7061921405260299 11.696165933232253 0.004036602123571089
1.7102254770339473 11.697275376343226 0.004013434055676124
1.7142462398204974 11.693472976271158 0.003990076487460603
1.7182544683036718 11.695487877822298 0.003966527518106984
1.7222502021492354 11.704434070840444 0.003942778412365585
1.7262334788986236 11.692654490776984 0.003918824937773412
1.730204338022304 11.695876733353412 0.003894667651158917
1.73416281846192 11.702865332149337 0.003870307148648841
1.7381089583096034 11.681447810651827 0.003845742541604069
1.742042797255523 11.69907063299589 0.00382094665969016
1.7459643728471437 11.673059849941673 0.003795911873697253
1.7498737228658394 11.726036911018673 0.0037706586678276674
1.753770885329085 11.694122791084776 0.003745204708218742
1.7576558984926787 11.710258980344062 0.0037195226772195095
1.7615288008529892 11.689173675871517 0.0036936202932790155
1.7653896303098837 11.691213824089802 0.0036674870472819814
1.7692384235320762 11.691922603261686 0.0036411129818113086
1.7730752182902867 11.692773771646195 0.003614494030151939
1.776900053071592 11.697870323646606 0.003587625665640114
1.7807129637274282 11.715532464362065 0.003560503281838031
1.7845139872258966 11.686472047606275 0.0035331320200609915
1.788303161817981 11.716453700096299 0.003505495272029324
1.7920805242994287 11.684595315182952 0.003477599752464261
1.7958461115175712 11.70483507223694 0.003449415096421529
1.7995999590667329 11.6607920864304 0.003420925072902283
1.803342104011358 11.728082376162567 0.0033921623469434312
1.8070725838513861 11.69044822555218 0.003363139810936051
1.8107914341722893 11.724038397146288 0.0033338165064602018
1.8144986909118412 11.685598443915703 0.0033042024499800927
1.818194390816892 11.698173973618973 0.0032742725630663045
1.8218785702259916 11.662538262619247 0.0032440041656481714
1.8255512644120744 11.710547791324698 0.0032134044081425237
1.82921250886804 11.723236196491555 0.003182493386832996
1.8328623393088175 11.676223910980658 0.0031512515971356373
1.836500791673457 11.722890472091198 0.0031196414927818507
1.8401279021272448 11.666391937565171 0.003087655769738551
1.8437437053578092 11.710886090506525 0.003055278058792499
1.8473482363377938 11.712221393392193 0.003022529861816013
1.8509415304675219 11.6704234594041 0.0029894097124400455
1.8545236232293227 11.698339493435563 0.002955871364567514
1.8580945492876286 11.709991641089562 0.002921880918373922
1.861654342538106 11.718121667681471 0.0028874700992240626
1.8652030384441538 11.694339671386421 0.0028526261335438726
1.8687406719574657 11.695370822681628 0.0028173181516285626
1.8722672776380689 11.692901305611402 0.0027815216765807098
1.8757828888750168 11.686342459107289 0.0027452253950358335
1.879287539819198 11.697455251380637 0.002708410824537191
1.8827812664647592 11.703061411382036 0.002671056219375025
1.8862641012591834 11.697479940834544 0.002633140837193691
1.8897360784693225 11.683092256234792 0.00259464074507826
1.893197232481671 11.686578653731662 0.0025555295322491384
1.8966475958140623 11.683640160087739 0.0025157864879737945
1.9000872032742313 11.693221719148605 0.0024753812210897507
1.9035160883237698 11.697927068324068 0.002434264597405496
1.9069342840714671 11.751417553847538 0.0023923765811153263
1.9103418238331706 11.612333587732765 0.0023497571358475256
1.913738741133737 11.748131085403548 0.002306325553389274
1.917125069277096 11.68101591952384 0.002262025859373422
1.9205008399544994 11.600420689146814 0.0022168460931102723
1.923866087147805 11.686845870273887 0.002170674674585914
1.9272208434885876 11.779306282216 0.0021233931965113206
1.930565141506063 11.70187420050809 0.002075100311416101
1.933899014584698 11.683841973308013 0.0020256633641627243
1.9372224937789588 11.669208596248755 0.001974944649970631
1.9405356122178041 11.784004133798327 0.0019228862073763274
1.9438384026320024 11.39841845754414 0.0018692887503392395
1.947130897019375 11.652119405191062 0.001814059213123147
1.9504131275780812 11.817283983501296 0.0017571066010430235
1.9536851264927666 11.79979645522974 0.0016982254861307468
1.9569469242859885 11.590044025375946 0.0016372950056258192
1.960198553372695 11.739242637325988 0.0015739493040191725
1.9634400464910098 11.49391948129776 0.0015078982719326133
1.96667143448841 11.69567875828221 0.0014387416725564297
1.9698927485555473 11.915310705370509 0.0013660298825333285
1.9731040206583954 11.290310998762648 0.001289059333351719
1.9763052827676542 12.021312584845816 0.0012072012962753144
1.979496564658435 12.054578263820185 0.001119593529733976
1.9826778974120853 11.944154934106988 0.0010244572788878973
1.9858493130512975 11.864015361414419 0.000919283587260873
1.9890108419860335 11.958489007994533 0.0008000630475577471
1.9921625144496748 12.108111435333008 0.0006591211986844258
1.9953043619092603 14.562800160948045 0.00047816573357415174
1.9984364162865405 0.0 0.00020047610651282056


==> 20comp_ytnAnalyticalSolution.txt <==
 xsi                  tn
 0.0  11.6977778440511
 2.0  11.6977778440511

==> constantSlip.txt <==
penalty   nUz1  nNL1 nL1   nNL2   nL2
0.01        2    3    69     25   593
0.10        2    3    70     23   507
1.00        2    3    81     20   598
10.00       2    3   134     20   857
100.00      2    3   301     21   2149

==> error_20comp50.txt <==
    h         err_T         err_H         err_W       err_T_j       err_H_j        err_W_j
0.500  3.323347e-04  4.240592e-05  5.552952e-05  1.393960e-03  8.620902e-04  1.034652e-03
0.250  1.386534e-04  1.980826e-05  2.598387e-05  6.311069e-04  3.941885e-04  5.166035e-04
0.125  4.524682e-05  8.376947e-06  7.702053e-06  3.005980e-04  1.881753e-04  2.375518e-04
0.062  1.486022e-05  3.094691e-06  1.916170e-06  1.366030e-04  9.754739e-05  1.230434e-04


==> error_verFault.txt <==
     h            err_W            err_H            err_T       err_W_j       err_H_j       err_T_j
 12.50     1.110191e+00     1.139191e+00     1.065340e+00  5.493908e-03  5.400734e-03  4.977578e-03      
  6.25     5.286534e-01     5.425566e-01     4.992773e-01  2.707971e-03  2.787333e-03  2.418186e-03
  3.13     2.656285e-01     2.384479e-01     2.593284e-01  1.344617e-03  1.319358e-03  1.189217e-03
  1.57     1.327317e-01     1.368467e-01     1.297597e-01  6.815084e-04  6.625265e-04  6.049249e-04

==> solids-stick-slip-open.txt <==
penalty   nUz1  nNL1 nL1   nNL2   nL2
   0.10   457   553  7789   458  6446
   1.00    55   157  2152    76  1033
  10.00    48   145  3070    64  1331
 100.00    48   144  8697    65  3779

==> tFrac.txt <==
penalty  nUz1  nNL1  nL1   nNL2   nL2
0.10       59    68  985     64   930
1.00       35    44  628     40   563
10.00      10    19  495     19   486
100.00      5    14  928     12   792

==> verFault_yslip.txt <==
y slip
-247.7272727272316 1.707219308205134e-05
-243.18181818169472 3.434314563340424e-05
-238.6363636361579 3.9756882615797984e-05
-234.0909090906211 3.564075748794873e-05
-229.5454545450843 1.7394895657678615e-05
-220.4545454540107 2.741389766669113e-05
-215.90909090847697 5.4267707293642004e-05
-211.36363636300527 6.699500785840721e-05
-206.81818181759513 7.385778359894568e-05
-202.2727272721875 7.587661549385287e-05
-197.72727272677986 7.260796668471924e-05
-193.1818181813722 6.374788516099355e-05
-188.6363636359646 4.8788643921523545e-05
-184.09090909055703 1.5548605890151477e-05
-174.9999999997418 7.2135913656221836e-06
-170.4545454543342 4.673559908374353e-06
-152.2727272727038 0.0003219168770079105
-147.6562499999653 0.006147299411896906
-142.9687499998959 0.01702435188462162
-138.2812499998265 0.02828148520753945
-133.59374999975716 0.03956881788723425
-128.90624999970163 0.050905178682619824
-124.21874999969049 0.06224637318474645
-119.5312499997099 0.07358759489059728
-114.8437499997307 0.08491066577883971
-110.15624999979455 0.096243476339225
-105.46874999986535 0.10756503681100626
-100.78124999989312 0.11892106425987846
-96.09374999991256 0.13027211421691487
-91.40624999993199 0.1416176580353234
-86.71874999995141 0.15295696367041817
-82.03124999997085 0.16424544568723412
-77.34374999999028 0.17513049447451168
-72.65624999999444 0.18073425815855926
-67.96874999998333 0.18122015580131068
-63.28124999997222 0.18129699385813855
-58.593749999961105 0.1813146086768892
-53.906249999950006 0.18132087573974517
-49.218749999938886 0.18132228186843644
-44.531249999927766 0.1813218554882129
-39.84374999991666 0.1813204745898642
-35.15624999990554 0.18131926214787958
-30.468749999894424 0.181318110894613
-25.781249999883315 0.1813171965627718
-21.09374999987221 0.18131687897683293
-16.406249999861096 0.18131752582764984
-11.718749999849976 0.18131895973136844
-7.03124999983887 0.18132083319529518
-2.34374999982915 0.1813224916619485
2.3437500001597513 0.1813237813013347
7.0312500001278195 0.18132474674044868
11.718750000101437 0.18132616350174097
16.406250000086168 0.18133135679985035
21.09375000007506 0.18133574073473296
25.78125000006396 0.1813363562903478
30.468750000052857 0.18134098665874815
35.15625000004175 0.18133608683251798
39.84375000003064 0.1813439429652704
44.53125000001952 0.18134005454759108
49.2187500000084 0.18133746224012282
53.906249999997286 0.18132814039048314
58.59374999998616 0.181337080295028
63.28124999997921 0.181332621469881
67.96874999998337 0.18126424156121476
72.65624999999446 0.1808264883463934
77.34375000001631 0.17519641997760255
82.03125000004894 0.16426499655555876
86.71875000008156 0.15295929947820716
91.40625000011418 0.14163044022329205
96.09375000014681 0.1302762119593937
100.78125000017945 0.11893969373661645
105.4687500002121 0.10759211290264395
110.15625000024329 0.09624289750941607
114.84375000023151 0.08490225248499335
119.53125000021274 0.07357038103903107
124.218750000237 0.06223356158593417
128.90625000023908 0.05089679485659203
133.5937500001968 0.0395646675742682
138.28125000014057 0.028246482056984275
142.9687500000843 0.01698695651766531
147.65625000002808 0.006141289948898415
152.2727272727038 0.00031864695939034436
170.4545454543342 4.364139209531982e-06
174.9999999997418 6.548446155194383e-06
184.09090909055703 1.0546787567925987e-05
188.6363636359646 4.4763193376188446e-05
193.1818181813722 6.401508583451743e-05
197.72727272677986 7.103980619265707e-05
202.2727272721875 7.336424655887753e-05
206.81818181759513 7.107677569255618e-05
211.36363636300527 6.43849101402027e-05
215.90909090847697 5.2148929427668233e-05
220.4545454540107 2.6387494618882144e-05
229.5454545450843 1.5998266012675793e-05
234.0909090906211 3.2741214367421136e-05
238.6363636361579 3.652761791607571e-05
243.18181818169472 3.143576306968235e-05
247.7272727272316 1.5135485107395978e-05

==> verFault_yslipAnalyticalSolution.txt <==
y slip
-250  0.0
-150  0.0
-75   0.18
 75   0.18
 150  0.0
 250  0.0

==> verFault_ytt.txt <==
                  y                tt
-249.41860465115224 1.0491461706651117
-248.2558139534568 1.0627729007242515
-247.09302325576135 1.077873915313627
-245.93023255806582 1.0903385433767097
-244.76744186037038 1.1048569598254192
-243.60465116267497 1.1187788233661482
-242.44186046497947 1.131765449846398
-241.279069767284 1.1478748369986636
-240.11627906958853 1.1606287347545097
-238.95348837189303 1.1779398590987564
-235.46511627880665 1.2242619847789766
-234.3023255811112 1.2440585716373385
-230.8139534880248 1.29519221791221
-229.65116279032932 1.314177704601178
-227.32558139493835 1.351057332810859
-226.16279069724288 1.3726863820775494
-224.99999999954744 1.3920269212182537
-223.837209301852 1.4138112424403526
-216.86046511567923 1.5492205161171384
-215.69767441798382 1.5761912832053988
-214.53488372028914 1.6005385580652747
-212.209302324939 1.6603039954053225
-211.0465116272766 1.6801162257839921
-209.88372092961419 1.7149394360472974
-207.5581395342894 1.7714596590617548
-206.39534883662694 1.8069379449707124
-205.2325581389645 1.8364962750156006
-202.9069767436397 1.906528094378877
-201.7441860459773 1.9406607196520163
-200.58139534831489 1.9801372725374105
-198.25581395299 2.0521389452289447
-197.0930232553276 2.1003748260318
-195.9302325576652 2.140164959621441
-194.7674418600028 2.187716208772743
-193.60465116234042 2.2332516921477903
-190.11627906935314 2.376695038552668
-188.9534883716907 2.435472683645903
-187.7906976740283 2.4906276499174864
-186.6279069763659 2.5527578079006816
-180.81395348805387 2.8827472335282067
-179.65116279039145 2.9692562400224003
-170.3488372090922 3.7626935025990322
-169.1860465114298 3.91942390276128
-163.3720930231177 4.7762176549955715
-162.2093023254553 5.007496776205372
-161.04651162779288 5.24757362009818
-159.8837209301305 5.520872895575894
-158.7209302324681 5.863103065807201
-151.74418604649358 9.431784781540957
-150.5813953488312 15.599134618932133
-149.41406249999136 15.045117956594204
-148.242187499974 9.416276491896006
-147.07031249995663 8.721166944220194
-145.8984374999393 7.494874029203624
-144.72656249992195 6.752297460784185
-143.55468749990462 6.0932352368827285
-142.38281249988725 5.558118179421693
-141.21093749986989 5.0818938309571875
-140.03906249985255 4.634531571460323
-138.8671874998352 4.268410842893072
-137.69531249981787 3.9105205763437767
-136.5234374998005 3.5861393102548877
-135.35156249978314 3.2820546996495334
-134.17968749976586 2.991150398271662
-133.0078124997485 2.717890520809152
-131.83593749973113 2.4617303566063957
-130.6640624997138 2.2052088315907805
-129.49218749969646 1.967969992388308
-128.3203124996819 1.7323653341278524
-127.14843749967841 1.5121626674996405
-125.97656249968325 1.2922530844494
-124.8046874996881 1.084515662539591
-123.63281249969296 0.8677946440073442
-122.46093749969779 0.6702433101493563
-121.28906249970265 0.4637493463553994
-120.11718749970748 0.2611198606302716
-118.94531249971236 0.06432089575384557
-117.7734374997172 0.12343548095314935
-116.60156249972205 0.3221754242655402
-115.4296874997269 0.5112345610896372
-114.25781249973176 0.7118863707068734
-113.08593749973801 0.8862024276420225
-111.91406249975395 1.0819755492149281
-110.74218749977965 1.2668813713004323
-109.5703124998067 1.461318913497539
-108.39843749983376 1.6588414762040065
-107.22656249985806 1.8483752411879424
-106.05468749987125 2.039373029764729
-104.88281249987608 2.235340803799609
-103.71093749988096 2.436329178548752
-102.53906249988586 2.6305395741002604
-101.36718749989072 2.83788448044626
-100.19531249989554 3.0503153909052743
-99.02343749990041 3.2687548049138915
-97.85156249990527 3.497525968003013
-96.67968749991013 3.717111364209071
-95.50781249991499 3.9445648718686708
-94.33593749991985 4.191143752939895
-93.16406249992471 4.438397448789875
-91.99218749992957 4.699679802398421
-90.82031249993442 4.981317774654903
-89.64843749993926 5.257899214975086
-88.47656249994414 5.5995330321673125
-87.30468749994898 5.907675423624587
-86.13281249995384 6.280998206657862
-84.9609374999587 6.627441298421082
-83.78906249996356 7.096001802075668
-82.61718749996842 7.528725958580306
-81.44531249997328 8.151137495430623
-80.27343749997814 8.723008920524036
-79.101562499983 9.529876276252917
-77.92968749998785 10.771762707863651
-76.75781249999271 11.390230220916386
-75.58593749999757 17.23340208531581
-74.41406249999861 17.43064071793335
-73.24218749999582 11.53020028222547
-72.07031249999305 11.026682169049622
-70.89843749999028 9.87550103934991
-69.7265624999875 9.25235024258527
-68.55468749998471 8.696456704142275
-67.38281249998194 8.258933546841174
-66.21093749997917 7.890280794699797
-65.0390624999764 7.577321088110379
-63.867187499973625 7.2995576803406035
-62.69531249997084 7.053494755216701
-61.523437499968054 6.832187829024223
-60.35156249996527 6.632353532006574
-59.1796874999625 6.456364785816398
-58.007812499959726 6.2913945307997095
-56.83593749995694 6.140301757152097
-55.664062499954156 6.004862504397766
-54.49218749995137 5.872504094661411
-53.320312499948585 5.758331277888303
-52.14843749994583 5.646860567855067
-50.97656249994305 5.545896276220446
-49.80468749994027 5.450982806663101
-48.632812499937494 5.36180902831247
-47.460937499934715 5.278934324818329
-46.28906249993193 5.200312039852848
-45.11718749992916 5.12389120827425
-43.94531249992639 5.055426476659446
-42.7734374999236 4.991344600093921
-41.60156249992082 4.9276484544585815
-40.42968749991803 4.870729580016103
-39.25781249991527 4.815458263698089
-38.0859374999125 4.763796848428603
-36.914062499909726 4.714583018276668
-35.74218749990693 4.668302778807947
-34.57031249990415 4.624753256655022
-33.39843749990137 4.58255175536498
-32.22656249989859 4.544665703114755
-31.05468749989582 4.504795236430626
-29.882812499893046 4.473935130253265
-28.710937499890264 4.435130208095852
-27.53906249988748 4.407683949921509
-26.367187499884707 4.376648701045324
-25.195312499881936 4.349050054749268
-24.02343749987915 4.323051619818843
-22.851562499876373 4.298764476128301
-21.679687499873594 4.275892829865229
-20.50781249987081 4.253760899292389
-19.335937499868038 4.2335969467536145
-18.164062499865267 4.215211620400134
-16.99218749986248 4.197914466209853
-15.820312499859703 4.182055022159002
-14.648437499856925 4.167328492767409
-13.476562499854145 4.153916442401648
-12.304687499851376 4.141476988100919
-11.132812499848594 4.130448883084354
-9.960937499845809 4.1199473556099395
-8.789062499843034 4.110914898050194
-7.617187499840256 4.103757179513889
-6.445312499837478 4.097131801968226
-5.273437499834706 4.091750961526791
-4.101562499831928 4.087524216732034
-2.929687499829143 4.08368093455624
-1.7578124998263644 4.081584841322006
-0.585937499824979 4.080565917247064
0.5859375001722424 4.08042566560682
1.7578125001652936 4.081602090228307
2.929687500156966 4.083864172750124
4.1015625001486455 4.087091834241091
5.273437500140311 4.091535365248258
6.445312500131976 4.0968773289033384
7.617187500123649 4.103308022738827
8.789062500115321 4.11097857929425
9.960937500106994 4.119968112143283
11.132812500100052 4.129896090558299
12.30468750009588 4.141247772692819
13.476562500093106 4.152631842849218
14.64843750009033 4.166544663422268
15.820312500087557 4.181907221657192
16.992187500084782 4.1976215029614545
18.164062500082 4.215143322069453
19.335937500079226 4.233556762395414
20.50781250007645 4.253005151590034
21.67968750007367 4.274632970633468
22.851562500070894 4.298415096269442
24.02343750006812 4.322961517315989
25.195312500065345 4.3490204363311635
26.36718750006257 4.377000515203344
27.539062500059796 4.406301353971101
28.71093750005702 4.436649122582643
29.882812500054243 4.471576984675131
31.05468750005147 4.505988340999551
32.226562500048686 4.542379544666448
33.398437500045915 4.581679861034662
34.570312500043144 4.622650522006234
35.742187500040366 4.669379311775139
36.914062500037595 4.715602578249705
38.08593750003481 4.76218109694353
39.25781250003203 4.815148510155521
40.429687500029246 4.869701611657625
41.601562500026475 4.929279140750534
42.77343750002369 4.9877345609850545
43.94531250002091 5.058282836098442
45.11718750001813 5.120537071308052
46.28906250001535 5.20467251284073
47.46093750001257 5.273858374020206
48.63281250000979 5.363046123599551
49.804687500007006 5.449809243544223
50.97656250000423 5.546352445359659
52.14843750000145 5.649117345042132
53.320312499998664 5.754894263341645
54.49218749999589 5.876665054989998
55.664062499993115 6.0038944197783595
56.83593749999033 6.138787919744954
58.00781249998755 6.290752039501805
59.17968749998478 6.453428173999662
60.351562499981995 6.63086454993835
61.52343749997922 6.8321868512862185
62.69531249997644 7.055349240477486
63.867187499975046 7.294183383407715
65.03906249997644 7.581499791652421
66.2109374999792 7.859101809697281
67.38281249998198 8.26865571895042
68.55468749998474 8.703529451868356
69.72656249998752 9.253914044365104
70.89843749999031 9.866309504623121
72.07031249999307 11.022518180537924
73.24218749999585 11.541652177316967
74.41406249999861 17.492140187741832
75.58593750000408 17.13637422968487
76.75781250001224 11.423374251837512
77.92968750002039 10.766877215913082
79.10156250002855 9.524042642216287
80.2734375000367 8.740786149919355
81.44531250004486 8.140465744132781
82.61718750005302 7.5399948777218215
83.78906250006116 7.098560220396312
84.96093750006932 6.6263018194621
86.13281250007749 6.2741746396942935
87.30468750008563 5.9105024405483535
88.47656250009379 5.585550067253492
89.64843750010195 5.266390237888736
90.82031250011012 4.976805595464795
91.99218750011826 4.697058427047869
93.16406250012642 4.445357545086201
94.33593750013458 4.17523131065726
95.50781250014273 3.9514272594062048
96.67968750015089 3.712675505630219
97.85156250015905 3.496862526116978
99.0234375001672 3.265157132798792
100.19531250017533 3.0517439440665304
101.36718750018349 2.840915147825935
102.5390625001917 2.629524990725664
103.71093750019985 2.4363321355766896
104.88281250020799 2.229552619598722
106.05468750021615 2.0386985494219103
107.2265625002243 1.843421814447523
108.39843750023243 1.6572361591144358
109.5703125002406 1.4603374282094943
110.74218750024875 1.2653113018607254
111.9140625002555 1.0773059174448452
113.08593750025256 0.8880831742256772
114.2578125002399 0.7007043890832693
115.42968750022585 0.5086330518996194
116.6015625002118 0.3183190239213006
117.77343750020054 0.1234576263922571
118.94531250020034 0.061727127123934133
120.1171875002085 0.2575018289858978
121.28906250021663 0.4632934117559576
122.4609375002248 0.6667844545544358
123.63281250023294 0.8646196516211665
124.8046875002411 1.0839634741509434
125.97656250024924 1.2909447124463125
127.14843750025739 1.511529903051136
128.32031250025727 1.7320213067803465
129.49218750024596 1.968485402923648
130.6640625002319 2.2078654432213045
131.83593750021785 2.4625166779968715
133.00781250020378 2.724874376693519
134.17968750018974 2.997178951825338
135.3515625001757 3.2843639743218973
136.52343750016166 3.587953971329212
137.69531250014757 3.9183588828145557
138.8671875001335 4.2700431009795805
140.03906250011946 4.650282638449299
141.2109375001054 5.07148106077842
142.38281250009135 5.534287573605027
143.55468750007728 6.1115002146265
144.72656250006324 6.735138879609579
145.89843750004914 7.487672737722491
147.0703125000351 8.678263882505552
148.24218750002106 9.400610646843006
149.414062500007 15.15272910049667
150.5813953488312 15.574573986952938
151.74418604649358 9.44655981158904
158.7209302324681 5.86382452810223
159.8837209301305 5.52162204965076
161.04651162779288 5.248491975849127
162.2093023254553 5.008299739764259
163.3720930231177 4.77711668970596
169.1860465114298 3.920898696418447
170.3488372090922 3.764673086121035
179.65116279039145 2.972706796731336
180.81395348805387 2.886452728765231
186.6279069763659 2.553760486205829
187.7906976740283 2.4926585911866463
188.9534883716907 2.4381751246801695
190.11627906935314 2.3786091142289774
193.60465116234042 2.234535557231993
194.7674418600028 2.190517709624449
195.9302325576652 2.1425935989782037
197.0930232553276 2.1035530803456504
198.25581395299 2.0572491496769487
200.58139534831489 1.9829086217226435
201.7441860459773 1.9427159564591365
202.9069767436397 1.908198559836836
205.2325581389645 1.8374744005415522
206.39534883662694 1.8069973931918044
207.5581395342894 1.773927823142465
209.88372092961419 1.7169048602789483
211.0465116272766 1.682503889192404
212.209302324939 1.6616091972172211
214.53488372028914 1.604174281696646
215.69767441798382 1.5789525844860022
216.86046511567923 1.551294122633531
223.837209301852 1.415750073768229
224.99999999954744 1.3938029698015146
226.16279069724288 1.3760749149207891
227.32558139493835 1.3549364679060367
229.65116279032932 1.3164284122860634
230.8139534880248 1.2979893525475117
234.3023255811112 1.2475168391445828
235.46511627880665 1.2274515463120703
238.95348837189303 1.1810337978774874
240.11627906958853 1.1633101454245276
241.279069767284 1.151376011492592
242.44186046497947 1.1352928638176636
243.60465116267497 1.12061727543171
244.76744186037038 1.1072500789697044
245.93023255806582 1.0925966538597436
247.09302325576135 1.0793916985506358
248.2558139534568 1.0657873219969922
249.41860465115224 1.053926548831767

==> verFault_yttAnalyticalSolution.txt <==
y tt
-250.0 1.0379951819494067
-249.4994994994995 1.0434931432596066
-248.99899899899899 1.0490390768135471
-248.4984984984985 1.0546335891831995
-247.997997997998 1.0602772972324046
-247.4974974974975 1.065970828339201
-246.99699699699698 1.0717148206240386
-246.4964964964965 1.0775099231840588
-245.995995995996 1.0833567963336463
-245.4954954954955 1.0892561118514361
-244.99499499499498 1.095208553233994
-244.4944944944945 1.10121481595638
-243.993993993994 1.1072756077398203
-243.4934934934935 1.1133916488267133
-242.99299299299298 1.1195636722632203
-242.4924924924925 1.1257924241896708
-241.991991991992 1.1320786641390679
-241.4914914914915 1.1384231653439323
-240.99099099099098 1.1448267150517863
-240.4904904904905 1.1512901148495553
-239.98998998999 1.1578141809971976
-239.4894894894895 1.1643997447708585
-238.98898898898898 1.1710476528158944
-238.48848848848849 1.1777587675100887
-237.987987987988 1.1845339673374176
-237.4874874874875 1.1913741472727344
-236.98698698698698 1.1982802191777455
-236.48648648648648 1.205253112208676
-235.985985985986 1.2122937732360464
-235.48548548548547 1.2194031672769705
-234.98498498498498 1.2265822779404398
-234.48448448448448 1.233832107886052
-233.983983983984 1.241153679296664
-233.4834834834835 1.2485480343654805
-232.98298298298297 1.256016235798109
-232.48248248248248 1.2635593673301126
-231.981981981982 1.2711785342606599
-231.48148148148147 1.2788748640028422
-230.98098098098097 1.286649506651297
-230.48048048048048 1.2945036355677897
-229.97997997998 1.302438447985418
-229.47947947947947 1.3104551656321648
-228.97897897897897 1.3185550353745246
-228.47847847847848 1.3267393298819907
-227.977977977978 1.3350093483132042
-227.47747747747746 1.3433664170246038
-226.97697697697697 1.351811890302473
-226.47647647647648 1.3603471511193035
-225.97597597597598 1.3689736119154312
-225.47547547547546 1.3776927154069736
-224.97497497497497 1.386505935421114
-224.47447447447448 1.395414777759847
-223.97397397397398 1.404420781093347
-223.47347347347346 1.4135255178841721
-222.97297297297297 1.42273059534358
-222.47247247247248 1.432037656421301
-221.97197197197198 1.4414483808301528
-221.47147147147146 1.4509644861069844
-220.97097097097097 1.4605877287114815
-220.47047047047047 1.470319905164461
-219.96996996996995 1.4801628532273492
-219.46946946946946 1.4901184531246319
-218.96896896896897 1.5001886288111594
-218.46846846846847 1.5103753492862735
-217.96796796796798 1.5206806299568314
-217.46746746746746 1.531106534051321
-216.96696696696696 1.5416551740873432
-216.46646646646647 1.552328713394907
-215.96596596596595 1.5631293676980562
-215.46546546546546 1.5740594067575324
-214.96496496496496 1.5851211560772889
-214.46446446446447 1.5963169986778385
-213.96396396396398 1.607649376939587
-213.46346346346346 1.619120794519452
-212.96296296296296 1.6307338183442908
-212.46246246246247 1.6424910806848148
-211.96196196196195 1.6543952813139153
-211.46146146146145 1.666449189753504
-210.96096096096096 1.6786556476142698
-210.46046046046047 1.6910175710329285
-209.95995995995997 1.70353795321189
-209.45945945945945 1.7162198670664937
-208.95895895895896 1.729066467985299
-208.45845845845844 1.74208099670925
-207.95795795795794 1.7552667823358616
-207.45745745745745 1.7686272454549672
-206.95695695695696 1.782165901422964
-206.45645645645646 1.795886363782918
-205.95595595595594 1.809792347838357
-205.45545545545545 1.8238876743890613
-204.95495495495496 1.8381762736377116
-204.45445445445444 1.852662189276795
-203.95395395395394 1.8673495827657958
-203.45345345345345 1.8822427378093574
-202.95295295295296 1.8973460650477858
-202.45245245245246 1.9126641069720398
-201.95195195195194 1.928201543076171
-201.45145145145145 1.9439631952610286
-200.95095095095095 1.959954033504045
-200.45045045045043 1.9761791818108714
-199.94994994994994 1.9926439244657965
-199.44944944944945 2.0093537125990557
-198.94894894894895 2.026314171090405
-198.44844844844846 2.043531105829769
-197.94794794794794 2.061010511357262
-197.44744744744744 2.078758578906524
-196.94694694694695 2.0967817048771
-196.44644644644643 2.1150864997635193
-195.94594594594594 2.133679797570814
-195.44544544544544 2.1525686657485505
-194.94494494494495 2.171760415677851
-194.44444444444446 2.1912626137486804
-193.94394394394394 2.211083093067564
-193.44344344344344 2.23122996583914
-192.94294294294292 2.2517116364685217
-192.44244244244243 2.2725368154351955
-191.94194194194193 2.2937145339935365
-191.44144144144144 2.3152541597595224
-190.94094094094095 2.337165413248389
-190.44044044044043 2.359458385433503
-189.93993993993993 2.3821435564028692
-189.43943943943944 2.405231815196459
-188.93893893893892 2.4287344809149363
-188.43843843843842 2.452663325198624
-187.93793793793793 2.4770305961845898
-187.43743743743744 2.5018490440597727
-186.93693693693695 2.5271319483391905
-186.43643643643642 2.5528931470105896
-185.93593593593593 2.5791470677005996
-185.4354354354354 2.6059087610326968
-184.93493493493492 2.6331939363641874
-184.43443443443442 2.6610190001084435
-183.93393393393393 2.6894010968696564
-183.43343343343344 2.718358153641099
-182.93293293293294 2.74790892734437
-182.43243243243242 2.778073056016846
-181.93193193193193 2.808871113988016
-181.4314314314314 2.84032467142312
-180.9309309309309 2.872456358654929
-180.43043043043042 2.9052899357727164
-179.92992992992993 2.9388503679918276
-179.42942942942943 2.9731639073891145
-178.92892892892894 3.008258181659792
-178.42842842842842 3.0441622906313652
-177.92792792792793 3.0809069113617813
-177.4274274274274 3.1185244127537266
-176.9269269269269 3.157048980737071
-176.42642642642642 3.1965167552098106
-175.92592592592592 3.2369659800870796
-175.42542542542543 3.2784371679921187
-174.92492492492494 3.3209732813365744
-174.42442442442442 3.3646199317856906
-173.92392392392392 3.4094256003932615
-173.4234234234234 3.455441881029503
-172.9229229229229 3.5027237501216293
-172.42242242242241 3.5513298661938597
-171.92192192192192 3.601322903244572
-171.42142142142143 3.652769922651424
-170.92092092092093 3.705742789071761
-170.4204204204204 3.7603186367326566
-169.91991991991992 3.816580393616061
-169.4194194194194 3.874617372382
-168.9189189189189 3.9345259384895463
-168.4184184184184 3.9964102679393227
-167.91791791791792 4.060383209458008
-167.41741741741743 4.1265672688858634
-166.9169169169169 4.1950957371547855
-166.4164164164164 4.266113987742841
-165.9159159159159 4.339780975104491
-165.4154154154154 4.416270972624533
-164.9149149149149 4.49577559755539
-164.4144144144144 4.578506181743533
-163.91391391391392 4.6646965615075455
-163.41341341341342 4.7546063788562245
-162.9129129129129 4.848525010793002
-162.4124124124124 4.946776275784142
-161.9119119119119 5.049724109455201
-161.4114114114114 5.157779459343844
-160.9109109109109 5.271408727050658
-160.4104104104104 5.391144194172337
-159.9099099099099 5.517597019089039
-159.40940940940942 5.651473604931277
-158.9089089089089 5.793596445704593
-158.4084084084084 5.944931006300993
-157.90790790790788 6.1066208616301045
-157.4074074074074 6.280034340579353
-156.9069069069069 6.466827513555366
-156.4064064064064 6.669030916817213
-155.9059059059059 6.8891716290860625
-155.40540540540542 7.130449540765903
-154.9049049049049 7.396999522061504
-154.4044044044044 7.69429519955897
-153.90390390390388 8.029797368013991
-153.4034034034034 8.41404973490463
-152.9029029029029 8.862652501883005
-152.4024024024024 9.40012167405321
-151.9019019019019 10.068318976705593
-151.4014014014014 10.948028812966003
-150.9009009009009 12.230006588641162
-150.40040040040037 14.600335756300883
-149.89989989989988 18.66730480535181
-149.39939939939939 13.361904153582982
-148.8988988988989 11.552824086539488
-148.3983983983984 10.426136764788064
-147.8978978978979 9.60234914266914
-147.39739739739738 8.950521233887002
-146.8968968968969 8.40967603026004
-146.39639639639637 7.946415031190011
-145.89589589589588 7.540445776002234
-145.39539539539538 7.178510771254484
-144.8948948948949 6.851469651321728
-144.3943943943944 6.552752953917667
-143.8938938938939 6.277479858396861
-143.39339339339338 6.021924651544869
-142.8928928928929 5.783178563543668
-142.39239239239237 5.5589269525178775
-141.89189189189187 5.3472976231225156
-141.39139139139138 5.146754655425461
-140.8908908908909 4.956022281604071
-140.3903903903904 4.774029149952028
-139.8898898898899 4.5998667556714565
-139.38938938938938 4.432757925491469
-138.88888888888889 4.272032572188956
-138.38838838838836 4.117108794896498
-137.88788788788787 3.967477970186951
-137.38738738738738 3.8226928634281747
-136.88688688688688 3.6823580545530166
-136.3863863863864 3.546122157644718
-135.88588588588587 3.413671445428306
-135.38538538538538 3.284724584701294
-134.88488488488485 3.159028258080379
-134.38438438438436 3.036353498697904
-133.88388388388387 2.916492602791506
-133.38338338338338 2.799256514060726
-132.88288288288288 2.684472595721053
-132.3823823823824 2.5719827231541355
-131.88188188188187 2.4616416432159376
-131.38138138138137 2.3533155565564674
-130.88088088088085 2.2468808874110597
-130.38038038038036 2.1422232117530693
-129.87987987987987 2.039236319830672
-129.37937937937937 1.9378213932343464
-128.87887887887888 1.8378862799732507
-128.3783783783784 1.739344853746123
-127.87787787787786 1.6421164458034478
-127.37737737737737 1.5461253396128949
-126.87687687687686 1.4513003200369428
-126.37637637637637 1.3575742699721478
-125.87587587587586 1.2648838084312708
-125.37537537537537 1.173168964911876
-124.87487487487486 1.082372885617934
-124.37437437437437 0.9924415677098365
-123.87387387387386 0.9033236182722605
-123.37337337337337 0.8149700351252928
-122.87287287287286 0.7273340069746128
-122.37237237237237 0.6403707307126593
-121.87187187187186 0.5540372439527683
-121.37137137137137 0.468292271110076
-120.87087087087085 0.38309608154191943
-120.37037037037035 0.2984103584321225
-119.86986986986986 0.21419807725132706
-119.36936936936937 0.13042339275364806
-118.86886886886884 0.04705153358049772
-118.36836836836835 0.03595129636155856
-117.86786786786786 0.11861801049897083
-117.36736736736736 0.20098072684320525
-116.86686686686684 0.28307085051207465
-116.36636636636635 0.36491915208170356
-115.86586586586586 0.44655584228391587
-115.36536536536536 0.5280106435235438
-114.86486486486484 0.6093128586560346
-114.36436436436435 0.6904914374365207
-113.86386386386386 0.7715750410272757
-113.36336336336336 0.8525921049302368
-112.86286286286284 0.9335709006953387
-112.36236236236235 1.014539596742836
-111.86186186186185 1.095526318628999
-111.36136136136136 1.1765592090788297
-110.86086086086084 1.2576664881072368
-110.36036036036035 1.3388765135509124
-109.85985985985985 1.4202178423373646
-109.35935935935936 1.5017192928248098
-108.85885885885884 1.5834100085576372
-108.35835835835834 1.6653195237964415
-107.85785785785785 1.7474778311999979
-107.35735735735736 1.8299154520587941
-106.85685685685684 1.912663509506786
-106.35635635635634 1.995753805169814
-105.85585585585585 2.079218899746639
-105.35535535535533 2.1630921980620226
-104.85485485485484 2.2474080391820213
-104.35435435435434 2.332201792240194
-103.85385385385385 2.417509958690913
-103.35335335335333 2.5033702817841275
-102.85285285285283 2.589821864145754
-102.35235235235234 2.6769052944517955
-101.85185185185185 2.764662784303948
-101.35135135135133 2.85313831655323
-100.85085085085083 2.9423778064784263
-100.35035035035034 3.032429277412404
-99.84984984984985 3.1233430526255175
-99.34934934934932 3.215171965527531
-98.84884884884883 3.3079715905437523
-98.34834834834834 3.401800497366005
-97.84784784784785 3.4967205316838297
-97.34734734734732 3.592797125978664
-96.84684684684683 3.6900996445275087
-96.34634634634634 3.788701767431659
-95.84584584584584 3.888681919282053
-95.34534534534532 3.9901237490243404
-94.84484484484483 4.093116668727803
-94.34434434434434 4.197756460337267
-93.84384384384384 4.304145961150369
-93.34334334334332 4.412395840784825
-92.84284284284283 4.522625484870219
-92.34234234234233 4.634964003731671
-91.84184184184184 4.749551388076254
-91.34134134134132 4.86653983834123
-90.84084084084083 4.986095300168328
-90.34034034034033 5.108399245766178
-89.83983983983984 5.233650750158139
-89.33933933933932 5.362068923085335
-88.83883883883883 5.493895772455196
-88.33833833833833 5.629399594806421
-87.83783783783781 5.768879013837281
-87.33733733733732 5.912667821765002
-86.83683683683682 6.061140823187362
-86.33633633633633 6.214720941556976
-85.83583583583581 6.3738879306765845
-85.33533533533532 6.539189147094367
-84.83483483483482 6.711252997870477
-84.33433433433433 6.890805903143614
-83.83383383383381 7.078693937227406
-83.33333333333331 7.275910787861646
-82.83283283283282 7.483634385429381
-82.33233233233233 7.703275643198367
-81.8318318318318 7.9365444565586065
-81.33133133133131 8.185540858101186
-80.83083083083082 8.452883791318643
-80.33033033033033 8.741897822639414
-79.8298298298298 9.056892194587023
-79.32932932932931 9.403593098962435
-78.82882882882882 9.78984272053012
-78.32832832832833 10.226790794556658
-77.8278278278278 10.731064442401246
-77.32732732732731 11.32907304045465
-76.82682682682682 12.066601789031939
-76.32632632632632 13.034116982847715
-75.8258258258258 14.454537217491207
-75.32532532532531 17.22483798777915
-74.82482482482482 19.073391062897542
-74.32432432432432 15.115257719432941
-73.8238238238238 13.503323127449683
-73.32332332332331 12.480398419848207
-72.82282282282281 11.732600006861698
-72.3223223223223 11.14481438756798
-71.8218218218218 10.661800818239936
-71.3213213213213 10.252744329319055
-70.82082082082081 9.898688736784388
-70.32032032032029 9.587138082333684
-69.8198198198198 9.309418524781561
-69.3193193193193 9.05926296619462
-68.81881881881881 8.831995674495898
-68.31831831831829 8.624035401279702
-67.8178178178178 8.432578463991987
-67.3173173173173 8.25538883145686
-66.81681681681681 8.090654587843213
-66.31631631631629 7.9368870784841405
-65.8158158158158 7.792848358546233
-65.3153153153153 7.657497917805064
-64.81481481481481 7.529952844684893
-64.31431431431429 7.4094575560055995
-63.813813813813795 7.2953604619319
-63.3133133133133 7.187095742695757
-62.81281281281281 7.0841689495858695
-62.31231231231229 6.986145505836769
-61.81181181181179 6.892641433654359
-61.3113113113113 6.8033158094585255
-60.81081081081081 6.71786457469806
-60.310310310310285 6.636015420092564
-59.80980980980979 6.557523527377444
-59.3093093093093 6.482168001661139
-58.808808808808806 6.409748864210463
-58.308308308308284 6.340084503240122
-57.80780780780779 6.2730095014771505
-57.3073073073073 6.208372775596788
-56.806806806806776 6.146035975306679
-56.30630630630628 6.085872099781998
-55.80580580580579 6.027764296980588
-55.305305305305296 5.971604817581422
-54.804804804804775 5.9172941002554085
-54.30430430430428 5.864739968970539
-53.80380380380379 5.813856926262618
-53.303303303303295 5.7645655290288795
-52.80280280280277 5.71679183554857
-52.30230230230228 5.670466914198284
-51.80180180180179 5.625526405785621
-51.301301301301294 5.581910132631955
-50.80080080080077 5.539561748540287
-50.30030030030028 5.498428424624768
-49.799799799799786 5.458460566684061
-49.29929929929929 5.419611560395336
-48.79879879879877 5.381837541108468
-48.29829829829828 5.345097185446719
-47.797797797797784 5.309351522283367
-47.29729729729729 5.274563760974189
-46.79679679679677 5.24069913499132
-46.296296296296276 5.20772475933258
-45.79579579579578 5.175609500277038
-45.29529529529529 5.144323856227748
-44.79479479479477 5.113839848529795
-44.294294294294275 5.084130921279819
-43.79379379379378 5.0551718492545
-43.29329329329329 5.026938653182766
-42.79279279279277 4.999408521671435
-42.292292292292274 4.972559739168614
-41.79179179179178 4.946371619414578
-41.29129129129126 4.920824443887565
-40.790790790790766 4.895899404802704
-40.29029029029027 4.871578552267276
-39.78978978978978 4.847844745235251
-39.28928928928926 4.824681605939385
-38.788788788788764 4.802073477510478
-38.28828828828827 4.7800053845213455
-37.78778778778778 4.758462996217926
-37.287287287287256 4.737432592222216
-36.78678678678676 4.716901030511562
-36.28628628628627 4.696855717496694
-35.78578578578578 4.677284580036868
-35.285285285285255 4.658176039244817
-34.78478478478476 4.639518985947203
-34.28428428428427 4.621302757677794
-33.783783783783775 4.6035171170912585
-33.283283283283254 4.586152231694792
-32.78278278278276 4.569198654803515
-32.28228228228227 4.552647307633281
-31.781781781781774 4.53648946245161
-31.281281281281252 4.520716726713884
-30.78078078078076 4.505321028117722
-30.280280280280266 4.490294600513806
-29.779779779779773 4.475629970616183
-29.27927927927925 4.46131994545954
-28.778778778778758 4.447357600554939
-28.278278278278265 4.433736268699135
-27.77777777777777 4.420449529396023
-27.27727727727725 4.40749119885181
-26.776776776776757 4.394855320508306
-26.276276276276263 4.382536156081339
-25.77577577577574 4.370528177073696
-25.27527527527525 4.358826056734119
-24.774774774774755 4.347424662435957
-24.274274274274262 4.3363190484508785
-23.77377377377374 4.325504449094802
-23.273273273273247 4.314976272224719
-22.772772772772754 4.304730093066584
-22.27227227227226 4.294761648355795
-21.77177177177174 4.285066830772966
-21.271271271271246 4.275641683658925
-20.770770770770753 4.26648239599389
-20.27027027027026 4.257585297626755
-19.769769769769738 4.248946854741379
-19.269269269269245 4.240563665547579
-18.76876876876875 4.23243245618534
-18.26826826826826 4.224550076831495
-17.767767767767737 4.216913497998791
-17.267267267267243 4.209519807017939
-16.76676676676675 4.202366204693779
-16.266266266266257 4.195450002127306
-15.765765765765735 4.188768617695798
-15.265265265265242 4.182319574183763
-14.764764764764749 4.1761004960578845
-14.264264264264256 4.170109106879583
-13.763763763763734 4.1643432268491924
-13.26326326326324 4.158800770476143
-12.762762762762748 4.153479744369844
-12.262262262262254 4.148378245146386
-11.761761761761733 4.143494457446388
-11.26126126126124 4.1388266520596755
-10.760760760760746 4.1343731841527305
-10.260260260260253 4.130132491595116
-9.759759759759731 4.126103093381319
-9.259259259259238 4.122283588144711
-8.758758758758745 4.118672652760511
-8.258258258258223 4.11526904103489
-7.75775775775773 4.112071582477512
-7.257257257257237 4.10907918115503
-6.756756756756744 4.106290814623224
-6.256256256256222 4.103705532935644
-5.755755755755729 4.101322457726773
-5.255255255255236 4.0991407813679235
-4.754754754754742 4.097159766194184
-4.254254254254221 4.095378743800919
-3.7537537537537276 4.0937971144084475
-3.2532532532532343 4.092414346293681
-2.752752752752741 4.091229975287603
-2.2522522522522195 4.090243604337656
-1.7517517517517263 4.08945490313417
-1.251251251251233 4.088863607800132
-0.7507507507507398 4.088469520643716
-0.2502502502502182 4.0882725099730735
0.25025025025027503 4.0882725099730735
0.7507507507507682 4.088469520643716
1.2512512512512615 4.088863607800132
1.751751751751783 4.08945490313417
2.2522522522522763 4.090243604337656
2.7527527527527695 4.091229975287603
3.2532532532532628 4.092414346293681
3.7537537537537844 4.093797114408448
4.254254254254278 4.095378743800919
4.754754754754771 4.097159766194184
5.255255255255264 4.0991407813679235
5.755755755755786 4.1013224577267735
6.256256256256279 4.103705532935645
6.756756756756772 4.106290814623224
7.257257257257265 4.10907918115503
7.7577577577577586 4.112071582477512
8.258258258258309 4.115269041034891
8.758758758758802 4.118672652760511
9.259259259259295 4.122283588144711
9.759759759759788 4.12610309338132
10.260260260260281 4.130132491595116
10.760760760760775 4.1343731841527305
11.261261261261268 4.1388266520596755
11.761761761761761 4.143494457446388
12.262262262262311 4.148378245146386
12.762762762762804 4.153479744369844
13.263263263263298 4.158800770476144
13.76376376376379 4.164343226849193
14.264264264264284 4.170109106879583
14.764764764764777 4.1761004960578845
15.26526526526527 4.182319574183764
15.765765765765764 4.188768617695799
16.266266266266314 4.1954500021273065
16.766766766766807 4.20236620469378
17.2672672672673 4.20951980701794
17.767767767767793 4.2169134979987914
18.268268268268287 4.224550076831495
18.76876876876878 4.232432456185341
19.269269269269273 4.240563665547579
19.769769769769766 4.24894685474138
20.270270270270316 4.257585297626756
20.77077077077081 4.266482395993891
21.271271271271303 4.275641683658926
21.771771771771796 4.2850668307729665
22.27227227227229 4.294761648355795
22.772772772772782 4.304730093066584
23.273273273273276 4.314976272224719
23.773773773773826 4.325504449094804
24.27427427427432 4.336319048450881
24.774774774774812 4.347424662435957
25.275275275275305 4.358826056734121
25.7757757757758 4.370528177073697
26.276276276276292 4.38253615608134
26.776776776776785 4.394855320508307
27.27727727727728 4.407491198851811
27.77777777777783 4.4204495293960235
28.27827827827832 4.4337362686991355
28.778778778778815 4.447357600554941
29.279279279279308 4.461319945459542
29.7797797797798 4.4756299706161835
30.280280280280294 4.490294600513807
30.780780780780788 4.505321028117724
31.28128128128128 4.520716726713884
31.78178178178183 4.5364894624516126
32.282282282282324 4.552647307633282
32.78278278278282 4.569198654803516
33.28328328328331 4.586152231694793
33.783783783783804 4.60351711709126
34.2842842842843 4.621302757677795
34.78478478478479 4.639518985947204
35.28528528528528 4.658176039244818
35.78578578578583 4.677284580036869
36.28628628628633 4.696855717496696
36.78678678678682 4.716901030511565
37.28728728728731 4.737432592222218
37.787787787787806 4.7584629962179275
38.2882882882883 4.780005384521347
38.78878878878879 4.80207347751048
39.28928928928934 4.824681605939388
39.789789789789836 4.847844745235253
40.29029029029033 4.8715785522672785
40.79079079079082 4.895899404802707
41.291291291291316 4.920824443887567
41.79179179179181 4.94637161941458
42.2922922922923 4.972559739168615
42.792792792792795 4.999408521671437
43.293293293293345 5.0269386531827704
43.79379379379384 5.055171849254504
44.29429429429433 5.084130921279822
44.794794794794825 5.113839848529798
45.29529529529532 5.14432385622775
45.79579579579581 5.17560950027704
46.296296296296305 5.2077247593325815
46.7967967967968 5.2406991349913215
47.29729729729735 5.274563760974193
47.79779779779784 5.309351522283371
48.298298298298334 5.345097185446723
48.79879879879883 5.381837541108473
49.29929929929932 5.419611560395337
49.799799799799814 5.458460566684063
50.30030030030031 5.4984284246247705
50.8008008008008 5.539561748540288
51.30130130130135 5.58191013263196
51.801801801801844 5.625526405785626
52.30230230230234 5.670466914198289
52.80280280280283 5.716791835548574
53.30330330330332 5.764565529028882
53.80380380380382 5.813856926262622
54.30430430430431 5.864739968970542
54.80480480480486 5.9172941002554165
55.30530530530535 5.971604817581429
55.805805805805846 6.027764296980594
56.30630630630634 6.085872099782004
56.80680680680683 6.146035975306686
57.307307307307326 6.208372775596791
57.80780780780782 6.273009501477155
58.30830830830831 6.340084503240124
58.80880880880886 6.409748864210472
59.309309309309356 6.482168001661148
59.80980980980985 6.557523527377453
60.31031031031034 6.636015420092573
60.810810810810835 6.717864574698065
61.31131131131133 6.80331580945853
61.81181181181182 6.892641433654363
62.312312312312315 6.986145505836774
62.812812812812865 7.084168949585881
63.31331331331336 7.1870957426957665
63.81381381381385 7.295360461931913
64.31431431431434 7.409457556005613
64.81481481481484 7.5299528446849
65.31531531531533 7.657497917805071
65.81581581581582 7.792848358546241
66.31631631631632 7.9368870784841485
66.81681681681687 8.09065458784323
67.31731731731736 8.255388831456882
67.81781781781785 8.432578463992009
68.31831831831835 8.624035401279725
68.81881881881884 8.831995674495909
69.31931931931933 9.059262966194636
69.81981981981983 9.309418524781574
70.32032032032032 9.587138082333698
70.82082082082087 9.898688736784425
71.32132132132136 10.2527443293191
71.82182182182186 10.661800818239987
72.32232232232235 11.144814387568042
72.82282282282284 11.732600006861736
73.32332332332334 12.480398419848255
73.82382382382383 13.503323127449752
74.32432432432438 15.115257719433187
74.82482482482487 19.073391062898494
75.32532532532537 17.22483798777864
75.82582582582586 14.454537217491001
76.32632632632635 13.034116982847651
76.82682682682685 12.066601789031893
77.32732732732734 11.329073040454613
77.82782782782783 10.731064442401218
78.32832832832838 10.226790794556605
78.82882882882888 9.789842720530073
79.32932932932937 9.403593098962393
79.82982982982986 9.056892194586984
80.33033033033036 8.741897822639398
80.83083083083085 8.452883791318627
81.33133133133134 8.185540858101172
81.83183183183183 7.936544456558592
82.33233233233238 7.703275643198343
82.83283283283288 7.483634385429358
83.33333333333337 7.275910787861624
83.83383383383386 7.078693937227385
84.33433433433436 6.890805903143605
84.83483483483485 6.711252997870468
85.33533533533534 6.5391891470943575
85.83583583583584 6.373887930676575
86.33633633633639 6.2147209415569575
86.83683683683688 6.061140823187345
87.33733733733737 5.912667821764985
87.83783783783787 5.768879013837265
88.33833833833836 5.629399594806414
88.83883883883885 5.49389577245519
89.33933933933935 5.362068923085326
89.8398398398399 5.233650750158126
90.34034034034039 5.108399245766164
90.84084084084088 4.986095300168314
91.34134134134138 4.8665398383412155
91.84184184184187 4.749551388076248
92.34234234234236 4.634964003731663
92.84284284284286 4.522625484870213
93.34334334334335 4.412395840784819
93.8438438438439 4.304145961150357
94.34434434434439 4.1977564603372555
94.84484484484489 4.093116668727792
95.34534534534538 3.9901237490243293
95.84584584584587 3.888681919282047
96.34634634634637 3.7887017674316525
96.84684684684686 3.690099644527504
97.34734734734735 3.592797125978659
97.8478478478479 3.4967205316838186
98.3483483483484 3.401800497365994
98.84884884884889 3.3079715905437426
99.34934934934938 3.2151719655275204
99.84984984984987 3.123343052625512
100.35035035035037 3.0324292774123984
100.85085085085086 2.942377806478421
101.35135135135135 2.8531383165532254
101.8518518518519 2.7646627843039377
102.3523523523524 2.6769052944517857
102.85285285285289 2.589821864145745
103.35335335335338 2.5033702817841172
103.85385385385388 2.417509958690908
104.35435435435437 2.3322017922401894
104.85485485485486 2.247408039182017
105.35535535535541 2.163092198062008
105.8558558558559 2.0792188997466297
106.3563563563564 1.995753805169805
106.8568568568569 1.9126635095067765
107.35735735735739 1.8299154520587886
107.85785785785788 1.747477831199993
108.35835835835837 1.6653195237964364
108.85885885885887 1.5834100085576326
109.35935935935942 1.5017192928248002
109.85985985985991 1.4202178423373553
110.3603603603604 1.3388765135509033
110.8608608608609 1.2576664881072273
111.36136136136139 1.1765592090788253
111.86186186186188 1.0955263186289947
112.36236236236238 1.014539596742831
112.86286286286287 0.9335709006953347
113.36336336336342 0.8525921049302277
113.86386386386391 0.7715750410272663
114.3643643643644 0.6904914374365115
114.8648648648649 0.6093128586560249
115.36536536536539 0.5280106435235385
115.86586586586589 0.44655584228391143
116.36636636636638 0.3649191520816988
116.86686686686687 0.2830708505120699
117.36736736736742 0.20098072684319604
117.86786786786791 0.1186180104989616
118.36836836836841 0.03595129636154933
118.8688688688689 0.04705153358050724
119.3693693693694 0.1304233927536529
119.86986986986989 0.214198077251331
120.37037037037038 0.2984103584321273
120.87087087087093 0.3830960815419336
121.37137137137142 0.46829227111008576
121.87187187187192 0.5540372439527784
122.37237237237241 0.6403707307126665
122.8728728728729 0.7273340069746203
123.3733733733734 0.8149700351252986
123.87387387387389 0.9033236182722658
124.37437437437438 0.9924415677098392
124.87487487487493 1.0823728856179464
125.37537537537543 1.1731689649118862
125.87587587587592 1.264883808431281
126.37637637637641 1.3575742699721558
126.8768768768769 1.4513003200369505
127.3773773773774 1.5461253396129004
127.87787787787789 1.6421164458034532
128.3783783783784 1.739344853746123
128.87887887887894 1.837886279973262
129.37937937937943 1.9378213932343573
129.87987987987992 2.039236319830684
130.38038038038042 2.1422232117530813
130.8808808808809 2.2468808874110717
131.3813813813814 2.353315556556474
131.8818818818819 2.4616416432159443
132.3823823823824 2.5719827231541355
132.88288288288294 2.6844725957210653
133.38338338338343 2.7992565140607395
133.88388388388393 2.9164926027915192
134.38438438438442 3.0363534986979177
134.8848848848849 3.159028258080393
135.3853853853854 3.2847245847013
135.8858858858859 3.4136714454283132
136.38638638638645 3.5461221576447337
136.88688688688694 3.6823580545530326
137.38738738738743 3.8226928634281907
137.88788788788793 3.9674779701869682
138.38838838838842 4.117108794896516
138.8888888888889 4.272032572188966
139.3893893893894 4.432757925491479
139.8898898898899 4.5998667556714565
140.39039039039045 4.774029149952048
140.89089089089094 4.956022281604091
141.39139139139144 5.146754655425483
141.89189189189193 5.347297623122539
142.39239239239242 5.558926952517902
142.89289289289292 5.7831785635436805
143.3933933933934 6.021924651544882
143.8938938938939 6.277479858396861
144.39439439439445 6.552752953917701
144.89489489489495 6.851469651321763
145.39539539539544 7.1785107712545235
145.89589589589593 7.540445776002277
146.39639639639643 7.94641503119006
146.89689689689692 8.409676030260071
147.3973973973974 8.950521233887036
147.8978978978979 9.60234914266914
148.39839839839846 10.426136764788172
148.89889889889895 11.552824086539642
149.39939939939944 13.361904153583266
149.89989989989994 18.66730480535349
150.40040040040043 14.600335756300467
150.90090090090092 12.23000658864107
151.40140140140142 10.948028812965942
151.90190190190197 10.068318976705507
152.40240240240246 9.400121674053144
152.90290290290295 8.86265250188295
153.40340340340344 8.414049734904584
153.90390390390394 8.02979736801395
154.40440440440443 7.694295199558951
154.90490490490492 7.396999522061488
155.40540540540542 7.130449540765903
155.90590590590597 6.889171629086036
156.40640640640646 6.669030916817188
156.90690690690695 6.4668275135553435
157.40740740740745 6.280034340579332
157.90790790790794 6.106620861630087
158.40840840840843 5.944931006300985
158.90890890890893 5.793596445704584
159.40940940940942 5.651473604931277
159.90990990990997 5.517597019089025
160.41041041041046 5.3911441941723215
160.91091091091096 5.271408727050646
161.41141141141145 5.157779459343831
161.91191191191194 5.049724109455189
162.41241241241244 4.946776275784137
162.91291291291293 4.848525010792995
163.41341341341342 4.7546063788562245
163.91391391391397 4.664696561507536
164.41441441441447 4.578506181743523
164.91491491491496 4.495775597555382
165.41541541541545 4.416270972624524
165.91591591591595 4.339780975104482
166.41641641641644 4.266113987742838
166.91691691691693 4.195095737154782
167.41741741741748 4.1265672688858555
167.91791791791798 4.060383209458
168.41841841841847 3.996410267939315
168.91891891891896 3.93452593848954
169.41941941941946 3.8746173723819943
169.91991991991995 3.8165803936160585
170.42042042042044 3.760318636732653
170.92092092092093 3.705742789071761
171.42142142142148 3.6527699226514185
171.92192192192198 3.6013229032445664
172.42242242242247 3.5513298661938544
172.92292292292296 3.5027237501216244
173.42342342342346 3.4554418810294982
173.92392392392395 3.4094256003932584
174.42442442442444 3.364619931785688
174.92492492492494 3.3209732813365744
175.4254254254255 3.278437167992114
175.92592592592598 3.2369659800870756
176.42642642642647 3.1965167552098057
176.92692692692697 3.1570489807370667
177.42742742742746 3.118524412753723
177.92792792792795 3.0809069113617804
178.42842842842845 3.044162290631363
178.92892892892894 3.008258181659792
179.4294294294295 2.973163907389111
179.92992992992998 2.9388503679918236
180.43043043043048 2.9052899357727124
180.93093093093097 2.8724563586549245
181.43143143143146 2.8403246714231165
181.93193193193196 2.808871113988014
182.43243243243245 2.7780730560168436
182.932932932933 2.747908927344367
183.4334334334335 2.7183581536410952
183.933933933934 2.6894010968696533
184.43443443443448 2.6610190001084404
184.93493493493497 2.6331939363641843
185.43543543543547 2.6059087610326936
185.93593593593596 2.5791470677005983
186.43643643643645 2.5528931470105882
186.936936936937 2.5271319483391874
187.4374374374375 2.50184904405977
187.937937937938 2.4770305961845867
188.43843843843848 2.4526633251986216
188.93893893893897 2.4287344809149336
189.43943943943947 2.4052318151964576
189.93993993993996 2.3821435564028675
190.44044044044045 2.3594583854335016
190.940940940941 2.337165413248387
191.4414414414415 2.3152541597595206
191.941941941942 2.2937145339935343
192.44244244244248 2.2725368154351924
192.94294294294298 2.2517116364685195
193.44344344344347 2.2312299658391392
193.94394394394396 2.211083093067562
194.44444444444446 2.1912626137486804
194.944944944945 2.171760415677849
195.4454454454455 2.1525686657485488
195.945945945946 2.1336797975708124
196.4464464464465 2.1150864997635175
196.94694694694698 2.096781704877099
197.44744744744747 2.0787585789065224
197.94794794794797 2.061010511357261
198.44844844844852 2.0435311058297674
198.948948948949 2.026314171090403
199.4494494494495 2.009353712599054
199.94994994995 1.992643924465795
200.4504504504505 1.9761791818108692
200.95095095095098 1.9599540335040442
201.45145145145148 1.943963195261028
201.95195195195197 1.92820154307617
202.45245245245252 1.9126641069720383
202.952952952953 1.8973460650477842
203.4534534534535 1.8822427378093558
203.953953953954 1.867349582765794
204.4544544544545 1.8526621892767934
204.95495495495499 1.8381762736377105
205.45545545545548 1.8238876743890602
205.95595595595597 1.8097923478383562
206.45645645645652 1.7958863637829166
206.95695695695701 1.7821659014229623
207.4574574574575 1.7686272454549659
207.957957957958 1.7552667823358599
208.4584584584585 1.7420809967092492
208.958958958959 1.7290664679852978
209.45945945945948 1.7162198670664928
209.95995995995997 1.70353795321189
210.46046046046052 1.691017571032927
210.96096096096102 1.6786556476142687
211.4614614614615 1.6664491897535032
211.961961961962 1.6543952813139138
212.4624624624625 1.642491080684814
212.962962962963 1.63073381834429
213.46346346346348 1.6191207945194517
213.96396396396398 1.607649376939587
214.46446446446453 1.5963169986778378
214.96496496496502 1.5851211560772867
215.4654654654655 1.5740594067575313
215.965965965966 1.5631293676980547
216.4664664664665 1.5523287133949064
216.966966966967 1.5416551740873423
217.4674674674675 1.5311065340513204
217.96796796796804 1.5206806299568307
218.46846846846853 1.510375349286272
218.96896896896902 1.5001886288111588
219.46946946946952 1.490118453124631
219.96996996997 1.4801628532273485
220.4704704704705 1.4703199051644604
220.970970970971 1.4605877287114808
221.4714714714715 1.450964486106984
221.97197197197204 1.4414483808301515
222.47247247247253 1.4320376564213
222.97297297297303 1.422730595343579
223.47347347347352 1.413525517884171
223.973973973974 1.4044207810933464
224.4744744744745 1.3954147777598465
224.974974974975 1.3865059354211131
225.4754754754755 1.3776927154069736
225.97597597597604 1.36897361191543
226.47647647647653 1.3603471511193022
226.97697697697703 1.3518118903024723
227.47747747747752 1.3433664170246025
227.97797797797801 1.3350093483132035
228.4784784784785 1.3267393298819907
228.978978978979 1.318555035374524
229.4794794794795 1.3104551656321641
229.97997997998004 1.3024384479854174
230.48048048048054 1.2945036355677886
230.98098098098103 1.286649506651296
231.48148148148152 1.2788748640028413
231.98198198198202 1.2711785342606594
232.4824824824825 1.2635593673301122
232.982982982983 1.2560162357981082
233.48348348348355 1.2485480343654796
233.98398398398405 1.2411536792966629
234.48448448448454 1.233832107886051
234.98498498498503 1.2265822779404385
235.48548548548553 1.2194031672769694
235.98598598598602 1.212293773236046
236.4864864864865 1.2052531122086756
236.986986986987 1.1982802191777449
237.48748748748756 1.1913741472727337
237.98798798798805 1.1845339673374171
238.48848848848854 1.177758767510088
238.98898898898904 1.1710476528158942
239.48948948948953 1.1643997447708578
239.98998998999002 1.1578141809971974
240.49049049049052 1.151290114849555
240.990990990991 1.1448267150517857
241.49149149149156 1.1384231653439314
241.99199199199205 1.1320786641390672
242.49249249249254 1.1257924241896702
242.99299299299304 1.119563672263219
243.49349349349353 1.1133916488267133
243.99399399399402 1.1072756077398196
244.49449449449452 1.1012148159563793
244.994994994995 1.0952085532339941
245.49549549549556 1.0892561118514354
245.99599599599605 1.0833567963336457
246.49649649649655 1.0775099231840581
246.99699699699704 1.071714820624038
247.49749749749753 1.065970828339201
247.99799799799803 1.0602772972324042
248.49849849849852 1.054633589183199
248.99899899899907 1.0490390768135465
249.49949949949956 1.0434931432596057
250.0 1.0379951819494067

